Transferring the inhomogeneous wave equation into a homogeneous equation

The inhomogeneous wave equation, triggered by point sources, forms the basis for the most modern computational techniques of seismic inversion. In this work, we propose to transfer the inhomogeneous wave equation into a homogeneous equation. We show that one can suppress the wavelet-based source term from the inhomogeneous equation in favour of setting the initial time derivative condition of the wavefield as a scaled wavelet of the same type. With the homogeneous wave equation, one can slightly reduce the computational cost of numerical modeling.

==> data1.csv <==
a,b,c,d,e,f
1,0.5312332876179462,0.5337876614045646,0.5338415850277376,0.5338418503131126,0.5338418507789494
2,0.18683466937152768,0.18730300435756914,0.18732766892025982,0.1873278788400561,0.18732787924378386
3,0.05369701798817801,0.05275237021869744,0.052756926998779805,0.052757037969985654,0.05275703832152365
4,0.011531154817272645,0.00918178352464337,0.009166654099666398,0.00916666821070857,0.00916666839218015
5,0.00475526826846708,0.0010010574198274246,0.0009662423554698662,0.0009661596200381547,0.0009661596314488886
6,0.005161851235029881,0.00011644496482495291,0.0000619442593835397,0.00006176467747953834,0.00006176451882944508
7,0.005696095043010604,0.00007685797401090172,2.6716274851506855e-6,2.3951991088582664e-6,2.394870397937861e-6
8,0.006173307750791158,0.00008566852819091914,4.300957869700717e-7,5.682093838659539e-8,5.632216663905489e-8
9,0.006648237428794199,0.00009231826599394245,4.5194093369724153e-7,1.472545426326663e-9,8.037128516507617e-10
10,0.0071231123846746906,0.0000989132816744155,4.850762527241974e-7,8.438912689122464e-10,7.381614533241451e-12

==> data2.csv <==

-15.00 0.00 -0.00
-14.50 0.00 -0.00
-14.00 0.00 -0.00
-13.50 0.00 -0.00
-13.00 0.00 -0.00
-12.50 0.00 -0.00
-12.00 0.00 -0.00
-11.50 0.00 -0.00
-11.00 0.00 -0.00
-10.50 0.00 -0.00
-10.00 0.00 -0.00
-9.50 0.00 -0.00
-9.00 0.00 -0.00
-8.50 0.00 -0.00
-8.00 0.00 -0.00
-7.50 0.00 -0.01
-7.00 0.00 -0.01
-6.50 0.00 -0.02
-6.00 0.00 -0.03
-5.50 0.00 -0.04
-5.00 0.00 -0.06
-4.50 0.00 -0.08
-4.00 0.00 -0.10
-3.50 0.00 -0.11
-3.00 0.00 -0.11
-2.50 0.00 -0.08
-2.00 0.00 -0.03
-1.50 0.00 0.04
-1.00 0.00 0.11
-0.50 0.00 0.18
0.00 0.00 0.23
0.50 0.00 0.25
1.00 0.00 0.23
1.50 0.00 0.18
2.00 0.00 0.11
2.50 0.00 0.04
3.00 0.00 -0.03
3.50 0.00 -0.08
4.00 0.00 -0.11
4.50 0.00 -0.11
5.00 0.00 -0.10
5.50 0.00 -0.08
6.00 0.00 -0.06
6.50 0.00 -0.04
7.00 0.00 -0.03
7.50 0.00 -0.02
8.00 0.00 -0.01
8.50 0.00 -0.01
9.00 0.00 -0.00
9.50 0.00 -0.00
10.00 0.00 -0.00
10.50 0.00 -0.00
11.00 0.00 -0.00
11.50 0.00 -0.00
12.00 0.00 -0.00
12.50 0.00 -0.00
13.00 0.00 -0.00
13.50 0.00 -0.00
14.00 0.00 -0.00
14.50 0.00 -0.00
15.00 0.00 -0.00


-15.00 0.50 -0.00
-14.50 0.50 -0.00
-14.00 0.50 -0.00
-13.50 0.50 -0.00
-13.00 0.50 -0.00
-12.50 0.50 -0.00
-12.00 0.50 -0.00
-11.50 0.50 -0.00
-11.00 0.50 -0.00
-10.50 0.50 -0.00
-10.00 0.50 -0.00
-9.50 0.50 -0.00
-9.00 0.50 -0.00
-8.50 0.50 -0.00
-8.00 0.50 -0.01
-7.50 0.50 -0.01
-7.00 0.50 -0.02
-6.50 0.50 -0.04
-6.00 0.50 -0.06
-5.50 0.50 -0.09
-5.00 0.50 -0.13
-4.50 0.50 -0.16
-4.00 0.50 -0.19
-3.50 0.50 -0.21
-3.00 0.50 -0.19
-2.50 0.50 -0.14
-2.00 0.50 -0.04
-1.50 0.50 0.08
-1.00 0.50 0.22
-0.50 0.50 0.34
0.00 0.50 0.43
0.50 0.50 0.46
1.00 0.50 0.43
1.50 0.50 0.34
2.00 0.50 0.22
2.50 0.50 0.08
3.00 0.50 -0.04
3.50 0.50 -0.14
4.00 0.50 -0.19
4.50 0.50 -0.21
5.00 0.50 -0.19
5.50 0.50 -0.16
6.00 0.50 -0.13
6.50 0.50 -0.09
7.00 0.50 -0.06
7.50 0.50 -0.04
8.00 0.50 -0.02
8.50 0.50 -0.01
9.00 0.50 -0.01
9.50 0.50 -0.00
10.00 0.50 -0.00
10.50 0.50 -0.00
11.00 0.50 -0.00
11.50 0.50 -0.00
12.00 0.50 -0.00
12.50 0.50 -0.00
13.00 0.50 -0.00
13.50 0.50 -0.00
14.00 0.50 -0.00
14.50 0.50 -0.00
15.00 0.50 -0.00


-15.00 1.00 -0.00
-14.50 1.00 -0.00
-14.00 1.00 -0.00
-13.50 1.00 -0.00
-13.00 1.00 -0.00
-12.50 1.00 -0.00
-12.00 1.00 -0.00
-11.50 1.00 -0.00
-11.00 1.00 -0.00
-10.50 1.00 -0.00
-10.00 1.00 -0.00
-9.50 1.00 -0.00
-9.00 1.00 -0.00
-8.50 1.00 -0.01
-8.00 1.00 -0.01
-7.50 1.00 -0.02
-7.00 1.00 -0.04
-6.50 1.00 -0.07
-6.00 1.00 -0.10
-5.50 1.00 -0.14
-5.00 1.00 -0.19
-4.50 1.00 -0.24
-4.00 1.00 -0.27
-3.50 1.00 -0.27
-3.00 1.00 -0.24
-2.50 1.00 -0.16
-2.00 1.00 -0.03
-1.50 1.00 0.14
-1.00 1.00 0.31
-0.50 1.00 0.47
0.00 1.00 0.58
0.50 1.00 0.61
1.00 1.00 0.58
1.50 1.00 0.47
2.00 1.00 0.31
2.50 1.00 0.14
3.00 1.00 -0.03
3.50 1.00 -0.16
4.00 1.00 -0.24
4.50 1.00 -0.27
5.00 1.00 -0.27
5.50 1.00 -0.24
6.00 1.00 -0.19
6.50 1.00 -0.14
7.00 1.00 -0.10
7.50 1.00 -0.07
8.00 1.00 -0.04
8.50 1.00 -0.02
9.00 1.00 -0.01
9.50 1.00 -0.01
10.00 1.00 -0.00
10.50 1.00 -0.00
11.00 1.00 -0.00
11.50 1.00 -0.00
12.00 1.00 -0.00
12.50 1.00 -0.00
13.00 1.00 -0.00
13.50 1.00 -0.00
14.00 1.00 -0.00
14.50 1.00 -0.00
15.00 1.00 -0.00


-15.00 1.50 -0.00
-14.50 1.50 -0.00
-14.00 1.50 -0.00
-13.50 1.50 -0.00
-13.00 1.50 -0.00
-12.50 1.50 -0.00
-12.00 1.50 -0.00
-11.50 1.50 -0.00
-11.00 1.50 -0.00
-10.50 1.50 -0.00
-10.00 1.50 -0.00
-9.50 1.50 -0.00
-9.00 1.50 -0.01
-8.50 1.50 -0.01
-8.00 1.50 -0.02
-7.50 1.50 -0.04
-7.00 1.50 -0.07
-6.50 1.50 -0.10
-6.00 1.50 -0.15
-5.50 1.50 -0.20
-5.00 1.50 -0.26
-4.50 1.50 -0.30
-4.00 1.50 -0.32
-3.50 1.50 -0.30
-3.00 1.50 -0.24
-2.50 1.50 -0.13
-2.00 1.50 0.03
-1.50 1.50 0.21
-1.00 1.50 0.39
-0.50 1.50 0.54
0.00 1.50 0.65
0.50 1.50 0.69
1.00 1.50 0.65
1.50 1.50 0.54
2.00 1.50 0.39
2.50 1.50 0.21
3.00 1.50 0.03
3.50 1.50 -0.13
4.00 1.50 -0.24
4.50 1.50 -0.30
5.00 1.50 -0.32
5.50 1.50 -0.30
6.00 1.50 -0.26
6.50 1.50 -0.20
7.00 1.50 -0.15
7.50 1.50 -0.10
8.00 1.50 -0.07
8.50 1.50 -0.04
9.00 1.50 -0.02
9.50 1.50 -0.01
10.00 1.50 -0.01
10.50 1.50 -0.00
11.00 1.50 -0.00
11.50 1.50 -0.00
12.00 1.50 -0.00
12.50 1.50 -0.00
13.00 1.50 -0.00
13.50 1.50 -0.00
14.00 1.50 -0.00
14.50 1.50 -0.00
15.00 1.50 -0.00


-15.00 2.00 -0.00
-14.50 2.00 -0.00
-14.00 2.00 -0.00
-13.50 2.00 -0.00
-13.00 2.00 -0.00
-12.50 2.00 -0.00
-12.00 2.00 -0.00
-11.50 2.00 -0.00
-11.00 2.00 -0.00
-10.50 2.00 -0.00
-10.00 2.00 -0.00
-9.50 2.00 -0.01
-9.00 2.00 -0.01
-8.50 2.00 -0.02
-8.00 2.00 -0.04
-7.50 2.00 -0.07
-7.00 2.00 -0.10
-6.50 2.00 -0.15
-6.00 2.00 -0.21
-5.50 2.00 -0.26
-5.00 2.00 -0.31
-4.50 2.00 -0.34
-4.00 2.00 -0.33
-3.50 2.00 -0.28
-3.00 2.00 -0.19
-2.50 2.00 -0.06
-2.00 2.00 0.10
-1.50 2.00 0.28
-1.00 2.00 0.44
-0.50 2.00 0.57
0.00 2.00 0.65
0.50 2.00 0.68
1.00 2.00 0.65
1.50 2.00 0.57
2.00 2.00 0.44
2.50 2.00 0.28
3.00 2.00 0.10
3.50 2.00 -0.06
4.00 2.00 -0.19
4.50 2.00 -0.28
5.00 2.00 -0.33
5.50 2.00 -0.34
6.00 2.00 -0.31
6.50 2.00 -0.26
7.00 2.00 -0.21
7.50 2.00 -0.15
8.00 2.00 -0.10
8.50 2.00 -0.07
9.00 2.00 -0.04
9.50 2.00 -0.02
10.00 2.00 -0.01
10.50 2.00 -0.01
11.00 2.00 -0.00
11.50 2.00 -0.00
12.00 2.00 -0.00
12.50 2.00 -0.00
13.00 2.00 -0.00
13.50 2.00 -0.00
14.00 2.00 -0.00
14.50 2.00 -0.00
15.00 2.00 -0.00


-15.00 2.50 -0.00
-14.50 2.50 -0.00
-14.00 2.50 -0.00
-13.50 2.50 -0.00
-13.00 2.50 -0.00
-12.50 2.50 -0.00
-12.00 2.50 -0.00
-11.50 2.50 -0.00
-11.00 2.50 -0.00
-10.50 2.50 -0.00
-10.00 2.50 -0.01
-9.50 2.50 -0.01
-9.00 2.50 -0.02
-8.50 2.50 -0.04
-8.00 2.50 -0.07
-7.50 2.50 -0.10
-7.00 2.50 -0.15
-6.50 2.50 -0.21
-6.00 2.50 -0.26
-5.50 2.50 -0.31
-5.00 2.50 -0.34
-4.50 2.50 -0.34
-4.00 2.50 -0.30
-3.50 2.50 -0.22
-3.00 2.50 -0.10
-2.50 2.50 0.04
-2.00 2.50 0.19
-1.50 2.50 0.34
-1.00 2.50 0.46
-0.50 2.50 0.55
0.00 2.50 0.60
0.50 2.50 0.62
1.00 2.50 0.60
1.50 2.50 0.55
2.00 2.50 0.46
2.50 2.50 0.34
3.00 2.50 0.19
3.50 2.50 0.04
4.00 2.50 -0.10
4.50 2.50 -0.22
5.00 2.50 -0.30
5.50 2.50 -0.34
6.00 2.50 -0.34
6.50 2.50 -0.31
7.00 2.50 -0.26
7.50 2.50 -0.21
8.00 2.50 -0.15
8.50 2.50 -0.10
9.00 2.50 -0.07
9.50 2.50 -0.04
10.00 2.50 -0.02
10.50 2.50 -0.01
11.00 2.50 -0.01
11.50 2.50 -0.00
12.00 2.50 -0.00
12.50 2.50 -0.00
13.00 2.50 -0.00
13.50 2.50 -0.00
14.00 2.50 -0.00
14.50 2.50 -0.00
15.00 2.50 -0.00


-15.00 3.00 -0.00
-14.50 3.00 -0.00
-14.00 3.00 -0.00
-13.50 3.00 -0.00
-13.00 3.00 -0.00
-12.50 3.00 -0.00
-12.00 3.00 -0.00
-11.50 3.00 -0.00
-11.00 3.00 -0.00
-10.50 3.00 -0.01
-10.00 3.00 -0.01
-9.50 3.00 -0.02
-9.00 3.00 -0.04
-8.50 3.00 -0.07
-8.00 3.00 -0.10
-7.50 3.00 -0.15
-7.00 3.00 -0.21
-6.50 3.00 -0.26
-6.00 3.00 -0.31
-5.50 3.00 -0.34
-5.00 3.00 -0.34
-4.50 3.00 -0.31
-4.00 3.00 -0.23
-3.50 3.00 -0.12
-3.00 3.00 0.01
-2.50 3.00 0.15
-2.00 3.00 0.27
-1.50 3.00 0.37
-1.00 3.00 0.45
-0.50 3.00 0.49
0.00 3.00 0.52
0.50 3.00 0.52
1.00 3.00 0.52
1.50 3.00 0.49
2.00 3.00 0.45
2.50 3.00 0.37
3.00 3.00 0.27
3.50 3.00 0.15
4.00 3.00 0.01
4.50 3.00 -0.12
5.00 3.00 -0.23
5.50 3.00 -0.31
6.00 3.00 -0.34
6.50 3.00 -0.34
7.00 3.00 -0.31
7.50 3.00 -0.26
8.00 3.00 -0.21
8.50 3.00 -0.15
9.00 3.00 -0.10
9.50 3.00 -0.07
10.00 3.00 -0.04
10.50 3.00 -0.02
11.00 3.00 -0.01
11.50 3.00 -0.01
12.00 3.00 -0.00
12.50 3.00 -0.00
13.00 3.00 -0.00
13.50 3.00 -0.00
14.00 3.00 -0.00
14.50 3.00 -0.00
15.00 3.00 -0.00


-15.00 3.50 -0.00
-14.50 3.50 -0.00
-14.00 3.50 -0.00
-13.50 3.50 -0.00
-13.00 3.50 -0.00
-12.50 3.50 -0.00
-12.00 3.50 -0.00
-11.50 3.50 -0.00
-11.00 3.50 -0.01
-10.50 3.50 -0.01
-10.00 3.50 -0.02
-9.50 3.50 -0.04
-9.00 3.50 -0.07
-8.50 3.50 -0.10
-8.00 3.50 -0.15
-7.50 3.50 -0.21
-7.00 3.50 -0.26
-6.50 3.50 -0.31
-6.00 3.50 -0.34
-5.50 3.50 -0.34
-5.00 3.50 -0.31
-4.50 3.50 -0.23
-4.00 3.50 -0.12
-3.50 3.50 0.00
-3.00 3.50 0.13
-2.50 3.50 0.25
-2.00 3.50 0.33
-1.50 3.50 0.38
-1.00 3.50 0.41
-0.50 3.50 0.42
0.00 3.50 0.41
0.50 3.50 0.41
1.00 3.50 0.41
1.50 3.50 0.42
2.00 3.50 0.41
2.50 3.50 0.38
3.00 3.50 0.33
3.50 3.50 0.25
4.00 3.50 0.13
4.50 3.50 0.00
5.00 3.50 -0.12
5.50 3.50 -0.23
6.00 3.50 -0.31
6.50 3.50 -0.34
7.00 3.50 -0.34
7.50 3.50 -0.31
8.00 3.50 -0.26
8.50 3.50 -0.21
9.00 3.50 -0.15
9.50 3.50 -0.10
10.00 3.50 -0.07
10.50 3.50 -0.04
11.00 3.50 -0.02
11.50 3.50 -0.01
12.00 3.50 -0.01
12.50 3.50 -0.00
13.00 3.50 -0.00
13.50 3.50 -0.00
14.00 3.50 -0.00
14.50 3.50 -0.00
15.00 3.50 -0.00


-15.00 4.00 -0.00
-14.50 4.00 -0.00
-14.00 4.00 -0.00
-13.50 4.00 -0.00
-13.00 4.00 -0.00
-12.50 4.00 -0.00
-12.00 4.00 -0.00
-11.50 4.00 -0.01
-11.00 4.00 -0.01
-10.50 4.00 -0.02
-10.00 4.00 -0.04
-9.50 4.00 -0.07
-9.00 4.00 -0.10
-8.50 4.00 -0.15
-8.00 4.00 -0.21
-7.50 4.00 -0.26
-7.00 4.00 -0.31
-6.50 4.00 -0.34
-6.00 4.00 -0.34
-5.50 4.00 -0.31
-5.00 4.00 -0.23
-4.50 4.00 -0.12
-4.00 4.00 0.00
-3.50 4.00 0.13
-3.00 4.00 0.24
-2.50 4.00 0.31
-2.00 4.00 0.36
-1.50 4.00 0.37
-1.00 4.00 0.35
-0.50 4.00 0.33
0.00 4.00 0.31
0.50 4.00 0.30
1.00 4.00 0.31
1.50 4.00 0.33
2.00 4.00 0.35
2.50 4.00 0.37
3.00 4.00 0.36
3.50 4.00 0.31
4.00 4.00 0.24
4.50 4.00 0.13
5.00 4.00 0.00
5.50 4.00 -0.12
6.00 4.00 -0.23
6.50 4.00 -0.31
7.00 4.00 -0.34
7.50 4.00 -0.34
8.00 4.00 -0.31
8.50 4.00 -0.26
9.00 4.00 -0.21
9.50 4.00 -0.15
10.00 4.00 -0.10
10.50 4.00 -0.07
11.00 4.00 -0.04
11.50 4.00 -0.02
12.00 4.00 -0.01
12.50 4.00 -0.01
13.00 4.00 -0.00
13.50 4.00 -0.00
14.00 4.00 -0.00
14.50 4.00 -0.00
15.00 4.00 -0.00


-15.00 4.50 -0.00
-14.50 4.50 -0.00
-14.00 4.50 -0.00
-13.50 4.50 -0.00
-13.00 4.50 -0.00
-12.50 4.50 -0.00
-12.00 4.50 -0.01
-11.50 4.50 -0.01
-11.00 4.50 -0.02
-10.50 4.50 -0.04
-10.00 4.50 -0.07
-9.50 4.50 -0.10
-9.00 4.50 -0.15
-8.50 4.50 -0.21
-8.00 4.50 -0.26
-7.50 4.50 -0.31
-7.00 4.50 -0.34
-6.50 4.50 -0.34
-6.00 4.50 -0.31
-5.50 4.50 -0.23
-5.00 4.50 -0.12
-4.50 4.50 0.00
-4.00 4.50 0.13
-3.50 4.50 0.23
-3.00 4.50 0.31
-2.50 4.50 0.35
-2.00 4.50 0.35
-1.50 4.50 0.32
-1.00 4.50 0.29
-0.50 4.50 0.25
0.00 4.50 0.22
0.50 4.50 0.21
1.00 4.50 0.22
1.50 4.50 0.25
2.00 4.50 0.29
2.50 4.50 0.32
3.00 4.50 0.35
3.50 4.50 0.35
4.00 4.50 0.31
4.50 4.50 0.23
5.00 4.50 0.13
5.50 4.50 0.00
6.00 4.50 -0.12
6.50 4.50 -0.23
7.00 4.50 -0.31
7.50 4.50 -0.34
8.00 4.50 -0.34
8.50 4.50 -0.31
9.00 4.50 -0.26
9.50 4.50 -0.21
10.00 4.50 -0.15
10.50 4.50 -0.10
11.00 4.50 -0.07
11.50 4.50 -0.04
12.00 4.50 -0.02
12.50 4.50 -0.01
13.00 4.50 -0.01
13.50 4.50 -0.00
14.00 4.50 -0.00
14.50 4.50 -0.00
15.00 4.50 -0.00


-15.00 5.00 -0.00
-14.50 5.00 -0.00
-14.00 5.00 -0.00
-13.50 5.00 -0.00
-13.00 5.00 -0.00
-12.50 5.00 -0.01
-12.00 5.00 -0.01
-11.50 5.00 -0.02
-11.00 5.00 -0.04
-10.50 5.00 -0.07
-10.00 5.00 -0.10
-9.50 5.00 -0.15
-9.00 5.00 -0.21
-8.50 5.00 -0.26
-8.00 5.00 -0.31
-7.50 5.00 -0.34
-7.00 5.00 -0.34
-6.50 5.00 -0.31
-6.00 5.00 -0.23
-5.50 5.00 -0.12
-5.00 5.00 0.00
-4.50 5.00 0.13
-4.00 5.00 0.23
-3.50 5.00 0.31
-3.00 5.00 0.34
-2.50 5.00 0.34
-2.00 5.00 0.31
-1.50 5.00 0.27
-1.00 5.00 0.22
-0.50 5.00 0.18
0.00 5.00 0.15
0.50 5.00 0.14
1.00 5.00 0.15
1.50 5.00 0.18
2.00 5.00 0.22
2.50 5.00 0.27
3.00 5.00 0.31
3.50 5.00 0.34
4.00 5.00 0.34
4.50 5.00 0.31
5.00 5.00 0.23
5.50 5.00 0.13
6.00 5.00 0.00
6.50 5.00 -0.12
7.00 5.00 -0.23
7.50 5.00 -0.31
8.00 5.00 -0.34
8.50 5.00 -0.34
9.00 5.00 -0.31
9.50 5.00 -0.26
10.00 5.00 -0.21
10.50 5.00 -0.15
11.00 5.00 -0.10
11.50 5.00 -0.07
12.00 5.00 -0.04
12.50 5.00 -0.02
13.00 5.00 -0.01
13.50 5.00 -0.01
14.00 5.00 -0.00
14.50 5.00 -0.00
15.00 5.00 -0.00


-15.00 5.50 -0.00
-14.50 5.50 -0.00
-14.00 5.50 -0.00
-13.50 5.50 -0.00
-13.00 5.50 -0.01
-12.50 5.50 -0.01
-12.00 5.50 -0.02
-11.50 5.50 -0.04
-11.00 5.50 -0.07
-10.50 5.50 -0.10
-10.00 5.50 -0.15
-9.50 5.50 -0.21
-9.00 5.50 -0.26
-8.50 5.50 -0.31
-8.00 5.50 -0.34
-7.50 5.50 -0.34
-7.00 5.50 -0.31
-6.50 5.50 -0.23
-6.00 5.50 -0.12
-5.50 5.50 0.00
-5.00 5.50 0.13
-4.50 5.50 0.23
-4.00 5.50 0.31
-3.50 5.50 0.34
-3.00 5.50 0.34
-2.50 5.50 0.31
-2.00 5.50 0.26
-1.50 5.50 0.21
-1.00 5.50 0.16
-0.50 5.50 0.12
0.00 5.50 0.09
0.50 5.50 0.08
1.00 5.50 0.09
1.50 5.50 0.12
2.00 5.50 0.16
2.50 5.50 0.21
3.00 5.50 0.26
3.50 5.50 0.31
4.00 5.50 0.34
4.50 5.50 0.34
5.00 5.50 0.31
5.50 5.50 0.23
6.00 5.50 0.13
6.50 5.50 0.00
7.00 5.50 -0.12
7.50 5.50 -0.23
8.00 5.50 -0.31
8.50 5.50 -0.34
9.00 5.50 -0.34
9.50 5.50 -0.31
10.00 5.50 -0.26
10.50 5.50 -0.21
11.00 5.50 -0.15
11.50 5.50 -0.10
12.00 5.50 -0.07
12.50 5.50 -0.04
13.00 5.50 -0.02
13.50 5.50 -0.01
14.00 5.50 -0.01
14.50 5.50 -0.00
15.00 5.50 -0.00


-15.00 6.00 -0.00
-14.50 6.00 -0.00
-14.00 6.00 -0.00
-13.50 6.00 -0.01
-13.00 6.00 -0.01
-12.50 6.00 -0.02
-12.00 6.00 -0.04
-11.50 6.00 -0.07
-11.00 6.00 -0.10
-10.50 6.00 -0.15
-10.00 6.00 -0.21
-9.50 6.00 -0.26
-9.00 6.00 -0.31
-8.50 6.00 -0.34
-8.00 6.00 -0.34
-7.50 6.00 -0.31
-7.00 6.00 -0.23
-6.50 6.00 -0.12
-6.00 6.00 0.00
-5.50 6.00 0.13
-5.00 6.00 0.23
-4.50 6.00 0.31
-4.00 6.00 0.34
-3.50 6.00 0.34
-3.00 6.00 0.31
-2.50 6.00 0.26
-2.00 6.00 0.21
-1.50 6.00 0.15
-1.00 6.00 0.11
-0.50 6.00 0.07
0.00 6.00 0.05
0.50 6.00 0.05
1.00 6.00 0.05
1.50 6.00 0.07
2.00 6.00 0.11
2.50 6.00 0.15
3.00 6.00 0.21
3.50 6.00 0.26
4.00 6.00 0.31
4.50 6.00 0.34
5.00 6.00 0.34
5.50 6.00 0.31
6.00 6.00 0.23
6.50 6.00 0.13
7.00 6.00 0.00
7.50 6.00 -0.12
8.00 6.00 -0.23
8.50 6.00 -0.31
9.00 6.00 -0.34
9.50 6.00 -0.34
10.00 6.00 -0.31
10.50 6.00 -0.26
11.00 6.00 -0.21
11.50 6.00 -0.15
12.00 6.00 -0.10
12.50 6.00 -0.07
13.00 6.00 -0.04
13.50 6.00 -0.02
14.00 6.00 -0.01
14.50 6.00 -0.01
15.00 6.00 -0.00


-15.00 6.50 -0.00
-14.50 6.50 -0.00
-14.00 6.50 -0.01
-13.50 6.50 -0.01
-13.00 6.50 -0.02
-12.50 6.50 -0.04
-12.00 6.50 -0.07
-11.50 6.50 -0.10
-11.00 6.50 -0.15
-10.50 6.50 -0.21
-10.00 6.50 -0.26
-9.50 6.50 -0.31
-9.00 6.50 -0.34
-8.50 6.50 -0.34
-8.00 6.50 -0.31
-7.50 6.50 -0.23
-7.00 6.50 -0.12
-6.50 6.50 0.00
-6.00 6.50 0.13
-5.50 6.50 0.23
-5.00 6.50 0.31
-4.50 6.50 0.34
-4.00 6.50 0.34
-3.50 6.50 0.31
-3.00 6.50 0.26
-2.50 6.50 0.21
-2.00 6.50 0.15
-1.50 6.50 0.10
-1.00 6.50 0.07
-0.50 6.50 0.04
0.00 6.50 0.03
0.50 6.50 0.03
1.00 6.50 0.03
1.50 6.50 0.04
2.00 6.50 0.07
2.50 6.50 0.10
3.00 6.50 0.15
3.50 6.50 0.21
4.00 6.50 0.26
4.50 6.50 0.31
5.00 6.50 0.34
5.50 6.50 0.34
6.00 6.50 0.31
6.50 6.50 0.23
7.00 6.50 0.13
7.50 6.50 0.00
8.00 6.50 -0.12
8.50 6.50 -0.23
9.00 6.50 -0.31
9.50 6.50 -0.34
10.00 6.50 -0.34
10.50 6.50 -0.31
11.00 6.50 -0.26
11.50 6.50 -0.21
12.00 6.50 -0.15
12.50 6.50 -0.10
13.00 6.50 -0.07
13.50 6.50 -0.04
14.00 6.50 -0.02
14.50 6.50 -0.01
15.00 6.50 -0.01


-15.00 7.00 -0.00
-14.50 7.00 -0.01
-14.00 7.00 -0.01
-13.50 7.00 -0.02
-13.00 7.00 -0.04
-12.50 7.00 -0.07
-12.00 7.00 -0.10
-11.50 7.00 -0.15
-11.00 7.00 -0.21
-10.50 7.00 -0.26
-10.00 7.00 -0.31
-9.50 7.00 -0.34
-9.00 7.00 -0.34
-8.50 7.00 -0.31
-8.00 7.00 -0.23
-7.50 7.00 -0.12
-7.00 7.00 0.00
-6.50 7.00 0.13
-6.00 7.00 0.23
-5.50 7.00 0.31
-5.00 7.00 0.34
-4.50 7.00 0.34
-4.00 7.00 0.31
-3.50 7.00 0.26
-3.00 7.00 0.21
-2.50 7.00 0.15
-2.00 7.00 0.10
-1.50 7.00 0.07
-1.00 7.00 0.04
-0.50 7.00 0.03
0.00 7.00 0.02
0.50 7.00 0.01
1.00 7.00 0.02
1.50 7.00 0.03
2.00 7.00 0.04
2.50 7.00 0.07
3.00 7.00 0.10
3.50 7.00 0.15
4.00 7.00 0.21
4.50 7.00 0.26
5.00 7.00 0.31
5.50 7.00 0.34
6.00 7.00 0.34
6.50 7.00 0.31
7.00 7.00 0.23
7.50 7.00 0.13
8.00 7.00 0.00
8.50 7.00 -0.12
9.00 7.00 -0.23
9.50 7.00 -0.31
10.00 7.00 -0.34
10.50 7.00 -0.34
11.00 7.00 -0.31
11.50 7.00 -0.26
12.00 7.00 -0.21
12.50 7.00 -0.15
13.00 7.00 -0.10
13.50 7.00 -0.07
14.00 7.00 -0.04
14.50 7.00 -0.02
15.00 7.00 -0.01


-15.00 7.50 -0.01
-14.50 7.50 -0.01
-14.00 7.50 -0.02
-13.50 7.50 -0.04
-13.00 7.50 -0.07
-12.50 7.50 -0.10
-12.00 7.50 -0.15
-11.50 7.50 -0.21
-11.00 7.50 -0.26
-10.50 7.50 -0.31
-10.00 7.50 -0.34
-9.50 7.50 -0.34
-9.00 7.50 -0.31
-8.50 7.50 -0.23
-8.00 7.50 -0.12
-7.50 7.50 0.00
-7.00 7.50 0.13
-6.50 7.50 0.23
-6.00 7.50 0.31
-5.50 7.50 0.34
-5.00 7.50 0.34
-4.50 7.50 0.31
-4.00 7.50 0.26
-3.50 7.50 0.21
-3.00 7.50 0.15
-2.50 7.50 0.10
-2.00 7.50 0.07
-1.50 7.50 0.04
-1.00 7.50 0.02
-0.50 7.50 0.01
0.00 7.50 0.01
0.50 7.50 0.01
1.00 7.50 0.01
1.50 7.50 0.01
2.00 7.50 0.02
2.50 7.50 0.04
3.00 7.50 0.07
3.50 7.50 0.10
4.00 7.50 0.15
4.50 7.50 0.21
5.00 7.50 0.26
5.50 7.50 0.31
6.00 7.50 0.34
6.50 7.50 0.34
7.00 7.50 0.31
7.50 7.50 0.23
8.00 7.50 0.13
8.50 7.50 0.00
9.00 7.50 -0.12
9.50 7.50 -0.23
10.00 7.50 -0.31
10.50 7.50 -0.34
11.00 7.50 -0.34
11.50 7.50 -0.31
12.00 7.50 -0.26
12.50 7.50 -0.21
13.00 7.50 -0.15
13.50 7.50 -0.10
14.00 7.50 -0.07
14.50 7.50 -0.04
15.00 7.50 -0.02


-15.00 8.00 -0.01
-14.50 8.00 -0.02
-14.00 8.00 -0.04
-13.50 8.00 -0.07
-13.00 8.00 -0.10
-12.50 8.00 -0.15
-12.00 8.00 -0.21
-11.50 8.00 -0.26
-11.00 8.00 -0.31
-10.50 8.00 -0.34
-10.00 8.00 -0.34
-9.50 8.00 -0.31
-9.00 8.00 -0.23
-8.50 8.00 -0.12
-8.00 8.00 0.00
-7.50 8.00 0.13
-7.00 8.00 0.23
-6.50 8.00 0.31
-6.00 8.00 0.34
-5.50 8.00 0.34
-5.00 8.00 0.31
-4.50 8.00 0.26
-4.00 8.00 0.21
-3.50 8.00 0.15
-3.00 8.00 0.10
-2.50 8.00 0.07
-2.00 8.00 0.04
-1.50 8.00 0.02
-1.00 8.00 0.01
-0.50 8.00 0.01
0.00 8.00 0.00
0.50 8.00 0.00
1.00 8.00 0.00
1.50 8.00 0.01
2.00 8.00 0.01
2.50 8.00 0.02
3.00 8.00 0.04
3.50 8.00 0.07
4.00 8.00 0.10
4.50 8.00 0.15
5.00 8.00 0.21
5.50 8.00 0.26
6.00 8.00 0.31
6.50 8.00 0.34
7.00 8.00 0.34
7.50 8.00 0.31
8.00 8.00 0.23
8.50 8.00 0.13
9.00 8.00 0.00
9.50 8.00 -0.12
10.00 8.00 -0.23
10.50 8.00 -0.31
11.00 8.00 -0.34
11.50 8.00 -0.34
12.00 8.00 -0.31
12.50 8.00 -0.26
13.00 8.00 -0.21
13.50 8.00 -0.15
14.00 8.00 -0.10
14.50 8.00 -0.07
15.00 8.00 -0.04


-15.00 8.50 -0.02
-14.50 8.50 -0.04
-14.00 8.50 -0.07
-13.50 8.50 -0.10
-13.00 8.50 -0.15
-12.50 8.50 -0.21
-12.00 8.50 -0.26
-11.50 8.50 -0.31
-11.00 8.50 -0.34
-10.50 8.50 -0.34
-10.00 8.50 -0.31
-9.50 8.50 -0.23
-9.00 8.50 -0.12
-8.50 8.50 0.00
-8.00 8.50 0.13
-7.50 8.50 0.23
-7.00 8.50 0.31
-6.50 8.50 0.34
-6.00 8.50 0.34
-5.50 8.50 0.31
-5.00 8.50 0.26
-4.50 8.50 0.21
-4.00 8.50 0.15
-3.50 8.50 0.10
-3.00 8.50 0.07
-2.50 8.50 0.04
-2.00 8.50 0.02
-1.50 8.50 0.01
-1.00 8.50 0.01
-0.50 8.50 0.00
0.00 8.50 0.00
0.50 8.50 0.00
1.00 8.50 0.00
1.50 8.50 0.00
2.00 8.50 0.01
2.50 8.50 0.01
3.00 8.50 0.02
3.50 8.50 0.04
4.00 8.50 0.07
4.50 8.50 0.10
5.00 8.50 0.15
5.50 8.50 0.21
6.00 8.50 0.26
6.50 8.50 0.31
7.00 8.50 0.34
7.50 8.50 0.34
8.00 8.50 0.31
8.50 8.50 0.23
9.00 8.50 0.13
9.50 8.50 0.00
10.00 8.50 -0.12
10.50 8.50 -0.23
11.00 8.50 -0.31
11.50 8.50 -0.34
12.00 8.50 -0.34
12.50 8.50 -0.31
13.00 8.50 -0.26
13.50 8.50 -0.21
14.00 8.50 -0.15
14.50 8.50 -0.10
15.00 8.50 -0.07


-15.00 9.00 -0.04
-14.50 9.00 -0.07
-14.00 9.00 -0.10
-13.50 9.00 -0.15
-13.00 9.00 -0.21
-12.50 9.00 -0.26
-12.00 9.00 -0.31
-11.50 9.00 -0.34
-11.00 9.00 -0.34
-10.50 9.00 -0.31
-10.00 9.00 -0.23
-9.50 9.00 -0.12
-9.00 9.00 0.00
-8.50 9.00 0.13
-8.00 9.00 0.23
-7.50 9.00 0.31
-7.00 9.00 0.34
-6.50 9.00 0.34
-6.00 9.00 0.31
-5.50 9.00 0.26
-5.00 9.00 0.21
-4.50 9.00 0.15
-4.00 9.00 0.10
-3.50 9.00 0.07
-3.00 9.00 0.04
-2.50 9.00 0.02
-2.00 9.00 0.01
-1.50 9.00 0.01
-1.00 9.00 0.00
-0.50 9.00 0.00
0.00 9.00 0.00
0.50 9.00 0.00
1.00 9.00 0.00
1.50 9.00 0.00
2.00 9.00 0.00
2.50 9.00 0.01
3.00 9.00 0.01
3.50 9.00 0.02
4.00 9.00 0.04
4.50 9.00 0.07
5.00 9.00 0.10
5.50 9.00 0.15
6.00 9.00 0.21
6.50 9.00 0.26
7.00 9.00 0.31
7.50 9.00 0.34
8.00 9.00 0.34
8.50 9.00 0.31
9.00 9.00 0.23
9.50 9.00 0.13
10.00 9.00 0.00
10.50 9.00 -0.12
11.00 9.00 -0.23
11.50 9.00 -0.31
12.00 9.00 -0.34
12.50 9.00 -0.34
13.00 9.00 -0.31
13.50 9.00 -0.26
14.00 9.00 -0.21
14.50 9.00 -0.15
15.00 9.00 -0.10


-15.00 9.50 -0.07
-14.50 9.50 -0.10
-14.00 9.50 -0.15
-13.50 9.50 -0.21
-13.00 9.50 -0.26
-12.50 9.50 -0.31
-12.00 9.50 -0.34
-11.50 9.50 -0.34
-11.00 9.50 -0.31
-10.50 9.50 -0.23
-10.00 9.50 -0.12
-9.50 9.50 0.00
-9.00 9.50 0.13
-8.50 9.50 0.23
-8.00 9.50 0.31
-7.50 9.50 0.34
-7.00 9.50 0.34
-6.50 9.50 0.31
-6.00 9.50 0.26
-5.50 9.50 0.21
-5.00 9.50 0.15
-4.50 9.50 0.10
-4.00 9.50 0.07
-3.50 9.50 0.04
-3.00 9.50 0.02
-2.50 9.50 0.01
-2.00 9.50 0.01
-1.50 9.50 0.00
-1.00 9.50 0.00
-0.50 9.50 0.00
0.00 9.50 0.00
0.50 9.50 0.00
1.00 9.50 0.00
1.50 9.50 0.00
2.00 9.50 0.00
2.50 9.50 0.00
3.00 9.50 0.01
3.50 9.50 0.01
4.00 9.50 0.02
4.50 9.50 0.04
5.00 9.50 0.07
5.50 9.50 0.10
6.00 9.50 0.15
6.50 9.50 0.21
7.00 9.50 0.26
7.50 9.50 0.31
8.00 9.50 0.34
8.50 9.50 0.34
9.00 9.50 0.31
9.50 9.50 0.23
10.00 9.50 0.13
10.50 9.50 0.00
11.00 9.50 -0.12
11.50 9.50 -0.23
12.00 9.50 -0.31
12.50 9.50 -0.34
13.00 9.50 -0.34
13.50 9.50 -0.31
14.00 9.50 -0.26
14.50 9.50 -0.21
15.00 9.50 -0.15


-15.00 10.00 -0.10
-14.50 10.00 -0.15
-14.00 10.00 -0.21
-13.50 10.00 -0.26
-13.00 10.00 -0.31
-12.50 10.00 -0.34
-12.00 10.00 -0.34
-11.50 10.00 -0.31
-11.00 10.00 -0.23
-10.50 10.00 -0.12
-10.00 10.00 0.00
-9.50 10.00 0.13
-9.00 10.00 0.23
-8.50 10.00 0.31
-8.00 10.00 0.34
-7.50 10.00 0.34
-7.00 10.00 0.31
-6.50 10.00 0.26
-6.00 10.00 0.21
-5.50 10.00 0.15
-5.00 10.00 0.10
-4.50 10.00 0.07
-4.00 10.00 0.04
-3.50 10.00 0.02
-3.00 10.00 0.01
-2.50 10.00 0.01
-2.00 10.00 0.00
-1.50 10.00 0.00
-1.00 10.00 0.00
-0.50 10.00 0.00
0.00 10.00 0.00
0.50 10.00 0.00
1.00 10.00 0.00
1.50 10.00 0.00
2.00 10.00 0.00
2.50 10.00 0.00
3.00 10.00 0.00
3.50 10.00 0.01
4.00 10.00 0.01
4.50 10.00 0.02
5.00 10.00 0.04
5.50 10.00 0.07
6.00 10.00 0.10
6.50 10.00 0.15
7.00 10.00 0.21
7.50 10.00 0.26
8.00 10.00 0.31
8.50 10.00 0.34
9.00 10.00 0.34
9.50 10.00 0.31
10.00 10.00 0.23
10.50 10.00 0.13
11.00 10.00 0.00
11.50 10.00 -0.12
12.00 10.00 -0.23
12.50 10.00 -0.31
13.00 10.00 -0.34
13.50 10.00 -0.34
14.00 10.00 -0.31
14.50 10.00 -0.26
15.00 10.00 -0.21


-15.00 10.50 -0.15
-14.50 10.50 -0.21
-14.00 10.50 -0.26
-13.50 10.50 -0.31
-13.00 10.50 -0.34
-12.50 10.50 -0.34
-12.00 10.50 -0.31
-11.50 10.50 -0.23
-11.00 10.50 -0.12
-10.50 10.50 0.00
-10.00 10.50 0.13
-9.50 10.50 0.23
-9.00 10.50 0.31
-8.50 10.50 0.34
-8.00 10.50 0.34
-7.50 10.50 0.31
-7.00 10.50 0.26
-6.50 10.50 0.21
-6.00 10.50 0.15
-5.50 10.50 0.10
-5.00 10.50 0.07
-4.50 10.50 0.04
-4.00 10.50 0.02
-3.50 10.50 0.01
-3.00 10.50 0.01
-2.50 10.50 0.00
-2.00 10.50 0.00
-1.50 10.50 0.00
-1.00 10.50 0.00
-0.50 10.50 0.00
0.00 10.50 0.00
0.50 10.50 0.00
1.00 10.50 0.00
1.50 10.50 0.00
2.00 10.50 0.00
2.50 10.50 0.00
3.00 10.50 0.00
3.50 10.50 0.00
4.00 10.50 0.01
4.50 10.50 0.01
5.00 10.50 0.02
5.50 10.50 0.04
6.00 10.50 0.07
6.50 10.50 0.10
7.00 10.50 0.15
7.50 10.50 0.21
8.00 10.50 0.26
8.50 10.50 0.31
9.00 10.50 0.34
9.50 10.50 0.34
10.00 10.50 0.31
10.50 10.50 0.23
11.00 10.50 0.13
11.50 10.50 0.00
12.00 10.50 -0.12
12.50 10.50 -0.23
13.00 10.50 -0.31
13.50 10.50 -0.34
14.00 10.50 -0.34
14.50 10.50 -0.31
15.00 10.50 -0.26


-15.00 11.00 -0.21
-14.50 11.00 -0.26
-14.00 11.00 -0.31
-13.50 11.00 -0.34
-13.00 11.00 -0.34
-12.50 11.00 -0.31
-12.00 11.00 -0.23
-11.50 11.00 -0.12
-11.00 11.00 0.00
-10.50 11.00 0.13
-10.00 11.00 0.23
-9.50 11.00 0.31
-9.00 11.00 0.34
-8.50 11.00 0.34
-8.00 11.00 0.31
-7.50 11.00 0.26
-7.00 11.00 0.21
-6.50 11.00 0.15
-6.00 11.00 0.10
-5.50 11.00 0.07
-5.00 11.00 0.04
-4.50 11.00 0.02
-4.00 11.00 0.01
-3.50 11.00 0.01
-3.00 11.00 0.00
-2.50 11.00 0.00
-2.00 11.00 0.00
-1.50 11.00 0.00
-1.00 11.00 0.00
-0.50 11.00 0.00
0.00 11.00 0.00
0.50 11.00 0.00
1.00 11.00 0.00
1.50 11.00 0.00
2.00 11.00 0.00
2.50 11.00 0.00
3.00 11.00 0.00
3.50 11.00 0.00
4.00 11.00 0.00
4.50 11.00 0.01
5.00 11.00 0.01
5.50 11.00 0.02
6.00 11.00 0.04
6.50 11.00 0.07
7.00 11.00 0.10
7.50 11.00 0.15
8.00 11.00 0.21
8.50 11.00 0.26
9.00 11.00 0.31
9.50 11.00 0.34
10.00 11.00 0.34
10.50 11.00 0.31
11.00 11.00 0.23
11.50 11.00 0.13
12.00 11.00 0.00
12.50 11.00 -0.12
13.00 11.00 -0.23
13.50 11.00 -0.31
14.00 11.00 -0.34
14.50 11.00 -0.34
15.00 11.00 -0.31


-15.00 11.50 -0.26
-14.50 11.50 -0.31
-14.00 11.50 -0.34
-13.50 11.50 -0.34
-13.00 11.50 -0.31
-12.50 11.50 -0.23
-12.00 11.50 -0.12
-11.50 11.50 0.00
-11.00 11.50 0.13
-10.50 11.50 0.23
-10.00 11.50 0.31
-9.50 11.50 0.34
-9.00 11.50 0.34
-8.50 11.50 0.31
-8.00 11.50 0.26
-7.50 11.50 0.21
-7.00 11.50 0.15
-6.50 11.50 0.10
-6.00 11.50 0.07
-5.50 11.50 0.04
-5.00 11.50 0.02
-4.50 11.50 0.01
-4.00 11.50 0.01
-3.50 11.50 0.00
-3.00 11.50 0.00
-2.50 11.50 0.00
-2.00 11.50 0.00
-1.50 11.50 0.00
-1.00 11.50 0.00
-0.50 11.50 0.00
0.00 11.50 0.00
0.50 11.50 0.00
1.00 11.50 0.00
1.50 11.50 0.00
2.00 11.50 0.00
2.50 11.50 0.00
3.00 11.50 0.00
3.50 11.50 0.00
4.00 11.50 0.00
4.50 11.50 0.00
5.00 11.50 0.01
5.50 11.50 0.01
6.00 11.50 0.02
6.50 11.50 0.04
7.00 11.50 0.07
7.50 11.50 0.10
8.00 11.50 0.15
8.50 11.50 0.21
9.00 11.50 0.26
9.50 11.50 0.31
10.00 11.50 0.34
10.50 11.50 0.34
11.00 11.50 0.31
11.50 11.50 0.23
12.00 11.50 0.13
12.50 11.50 0.00
13.00 11.50 -0.12
13.50 11.50 -0.23
14.00 11.50 -0.31
14.50 11.50 -0.34
15.00 11.50 -0.34


-15.00 12.00 -0.31
-14.50 12.00 -0.34
-14.00 12.00 -0.34
-13.50 12.00 -0.31
-13.00 12.00 -0.23
-12.50 12.00 -0.12
-12.00 12.00 0.00
-11.50 12.00 0.13
-11.00 12.00 0.23
-10.50 12.00 0.31
-10.00 12.00 0.34
-9.50 12.00 0.34
-9.00 12.00 0.31
-8.50 12.00 0.26
-8.00 12.00 0.21
-7.50 12.00 0.15
-7.00 12.00 0.10
-6.50 12.00 0.07
-6.00 12.00 0.04
-5.50 12.00 0.02
-5.00 12.00 0.01
-4.50 12.00 0.01
-4.00 12.00 0.00
-3.50 12.00 0.00
-3.00 12.00 0.00
-2.50 12.00 0.00
-2.00 12.00 0.00
-1.50 12.00 0.00
-1.00 12.00 0.00
-0.50 12.00 0.00
0.00 12.00 0.00
0.50 12.00 0.00
1.00 12.00 0.00
1.50 12.00 0.00
2.00 12.00 0.00
2.50 12.00 0.00
3.00 12.00 0.00
3.50 12.00 0.00
4.00 12.00 0.00
4.50 12.00 0.00
5.00 12.00 0.00
5.50 12.00 0.01
6.00 12.00 0.01
6.50 12.00 0.02
7.00 12.00 0.04
7.50 12.00 0.07
8.00 12.00 0.10
8.50 12.00 0.15
9.00 12.00 0.21
9.50 12.00 0.26
10.00 12.00 0.31
10.50 12.00 0.34
11.00 12.00 0.34
11.50 12.00 0.31
12.00 12.00 0.23
12.50 12.00 0.13
13.00 12.00 0.00
13.50 12.00 -0.12
14.00 12.00 -0.23
14.50 12.00 -0.31
15.00 12.00 -0.34


-15.00 12.50 -0.34
-14.50 12.50 -0.34
-14.00 12.50 -0.31
-13.50 12.50 -0.23
-13.00 12.50 -0.12
-12.50 12.50 0.00
-12.00 12.50 0.13
-11.50 12.50 0.23
-11.00 12.50 0.31
-10.50 12.50 0.34
-10.00 12.50 0.34
-9.50 12.50 0.31
-9.00 12.50 0.26
-8.50 12.50 0.21
-8.00 12.50 0.15
-7.50 12.50 0.10
-7.00 12.50 0.07
-6.50 12.50 0.04
-6.00 12.50 0.02
-5.50 12.50 0.01
-5.00 12.50 0.01
-4.50 12.50 0.00
-4.00 12.50 0.00
-3.50 12.50 0.00
-3.00 12.50 0.00
-2.50 12.50 0.00
-2.00 12.50 0.00
-1.50 12.50 0.00
-1.00 12.50 0.00
-0.50 12.50 0.00
0.00 12.50 0.00
0.50 12.50 0.00
1.00 12.50 0.00
1.50 12.50 0.00
2.00 12.50 0.00
2.50 12.50 0.00
3.00 12.50 0.00
3.50 12.50 0.00
4.00 12.50 0.00
4.50 12.50 0.00
5.00 12.50 0.00
5.50 12.50 0.00
6.00 12.50 0.01
6.50 12.50 0.01
7.00 12.50 0.02
7.50 12.50 0.04
8.00 12.50 0.07
8.50 12.50 0.10
9.00 12.50 0.15
9.50 12.50 0.21
10.00 12.50 0.26
10.50 12.50 0.31
11.00 12.50 0.34
11.50 12.50 0.34
12.00 12.50 0.31
12.50 12.50 0.23
13.00 12.50 0.13
13.50 12.50 0.00
14.00 12.50 -0.12
14.50 12.50 -0.23
15.00 12.50 -0.31


-15.00 13.00 -0.34
-14.50 13.00 -0.31
-14.00 13.00 -0.23
-13.50 13.00 -0.12
-13.00 13.00 0.00
-12.50 13.00 0.13
-12.00 13.00 0.23
-11.50 13.00 0.31
-11.00 13.00 0.34
-10.50 13.00 0.34
-10.00 13.00 0.31
-9.50 13.00 0.26
-9.00 13.00 0.21
-8.50 13.00 0.15
-8.00 13.00 0.10
-7.50 13.00 0.07
-7.00 13.00 0.04
-6.50 13.00 0.02
-6.00 13.00 0.01
-5.50 13.00 0.01
-5.00 13.00 0.00
-4.50 13.00 0.00
-4.00 13.00 0.00
-3.50 13.00 0.00
-3.00 13.00 0.00
-2.50 13.00 0.00
-2.00 13.00 0.00
-1.50 13.00 0.00
-1.00 13.00 0.00
-0.50 13.00 0.00
0.00 13.00 0.00
0.50 13.00 0.00
1.00 13.00 0.00
1.50 13.00 0.00
2.00 13.00 0.00
2.50 13.00 0.00
3.00 13.00 0.00
3.50 13.00 0.00
4.00 13.00 0.00
4.50 13.00 0.00
5.00 13.00 0.00
5.50 13.00 0.00
6.00 13.00 0.00
6.50 13.00 0.01
7.00 13.00 0.01
7.50 13.00 0.02
8.00 13.00 0.04
8.50 13.00 0.07
9.00 13.00 0.10
9.50 13.00 0.15
10.00 13.00 0.21
10.50 13.00 0.26
11.00 13.00 0.31
11.50 13.00 0.34
12.00 13.00 0.34
12.50 13.00 0.31
13.00 13.00 0.23
13.50 13.00 0.13
14.00 13.00 0.00
14.50 13.00 -0.12
15.00 13.00 -0.23


-15.00 13.50 -0.31
-14.50 13.50 -0.23
-14.00 13.50 -0.12
-13.50 13.50 0.00
-13.00 13.50 0.13
-12.50 13.50 0.23
-12.00 13.50 0.31
-11.50 13.50 0.34
-11.00 13.50 0.34
-10.50 13.50 0.31
-10.00 13.50 0.26
-9.50 13.50 0.21
-9.00 13.50 0.15
-8.50 13.50 0.10
-8.00 13.50 0.07
-7.50 13.50 0.04
-7.00 13.50 0.02
-6.50 13.50 0.01
-6.00 13.50 0.01
-5.50 13.50 0.00
-5.00 13.50 0.00
-4.50 13.50 0.00
-4.00 13.50 0.00
-3.50 13.50 0.00
-3.00 13.50 0.00
-2.50 13.50 0.00
-2.00 13.50 0.00
-1.50 13.50 0.00
-1.00 13.50 0.00
-0.50 13.50 0.00
0.00 13.50 0.00
0.50 13.50 0.00
1.00 13.50 0.00
1.50 13.50 0.00
2.00 13.50 0.00
2.50 13.50 0.00
3.00 13.50 0.00
3.50 13.50 0.00
4.00 13.50 0.00
4.50 13.50 0.00
5.00 13.50 0.00
5.50 13.50 0.00
6.00 13.50 0.00
6.50 13.50 0.00
7.00 13.50 0.01
7.50 13.50 0.01
8.00 13.50 0.02
8.50 13.50 0.04
9.00 13.50 0.07
9.50 13.50 0.10
10.00 13.50 0.15
10.50 13.50 0.21
11.00 13.50 0.26
11.50 13.50 0.31
12.00 13.50 0.34
12.50 13.50 0.34
13.00 13.50 0.31
13.50 13.50 0.23
14.00 13.50 0.13
14.50 13.50 0.00
15.00 13.50 -0.12


-15.00 14.00 -0.23
-14.50 14.00 -0.12
-14.00 14.00 0.00
-13.50 14.00 0.13
-13.00 14.00 0.23
-12.50 14.00 0.31
-12.00 14.00 0.34
-11.50 14.00 0.34
-11.00 14.00 0.31
-10.50 14.00 0.26
-10.00 14.00 0.21
-9.50 14.00 0.15
-9.00 14.00 0.10
-8.50 14.00 0.07
-8.00 14.00 0.04
-7.50 14.00 0.02
-7.00 14.00 0.01
-6.50 14.00 0.01
-6.00 14.00 0.00
-5.50 14.00 0.00
-5.00 14.00 0.00
-4.50 14.00 0.00
-4.00 14.00 0.00
-3.50 14.00 0.00
-3.00 14.00 0.00
-2.50 14.00 0.00
-2.00 14.00 0.00
-1.50 14.00 0.00
-1.00 14.00 0.00
-0.50 14.00 0.00
0.00 14.00 0.00
0.50 14.00 0.00
1.00 14.00 0.00
1.50 14.00 0.00
2.00 14.00 0.00
2.50 14.00 0.00
3.00 14.00 0.00
3.50 14.00 0.00
4.00 14.00 0.00
4.50 14.00 0.00
5.00 14.00 0.00
5.50 14.00 0.00
6.00 14.00 0.00
6.50 14.00 0.00
7.00 14.00 0.00
7.50 14.00 0.01
8.00 14.00 0.01
8.50 14.00 0.02
9.00 14.00 0.04
9.50 14.00 0.07
10.00 14.00 0.10
10.50 14.00 0.15
11.00 14.00 0.21
11.50 14.00 0.26
12.00 14.00 0.31
12.50 14.00 0.34
13.00 14.00 0.34
13.50 14.00 0.31
14.00 14.00 0.23
14.50 14.00 0.13
15.00 14.00 0.00


-15.00 14.50 -0.12
-14.50 14.50 0.00
-14.00 14.50 0.13
-13.50 14.50 0.23
-13.00 14.50 0.31
-12.50 14.50 0.34
-12.00 14.50 0.34
-11.50 14.50 0.31
-11.00 14.50 0.26
-10.50 14.50 0.21
-10.00 14.50 0.15
-9.50 14.50 0.10
-9.00 14.50 0.07
-8.50 14.50 0.04
-8.00 14.50 0.02
-7.50 14.50 0.01
-7.00 14.50 0.01
-6.50 14.50 0.00
-6.00 14.50 0.00
-5.50 14.50 0.00
-5.00 14.50 0.00
-4.50 14.50 0.00
-4.00 14.50 0.00
-3.50 14.50 0.00
-3.00 14.50 0.00
-2.50 14.50 0.00
-2.00 14.50 0.00
-1.50 14.50 0.00
-1.00 14.50 0.00
-0.50 14.50 0.00
0.00 14.50 0.00
0.50 14.50 0.00
1.00 14.50 0.00
1.50 14.50 0.00
2.00 14.50 0.00
2.50 14.50 0.00
3.00 14.50 0.00
3.50 14.50 0.00
4.00 14.50 0.00
4.50 14.50 0.00
5.00 14.50 0.00
5.50 14.50 0.00
6.00 14.50 0.00
6.50 14.50 0.00
7.00 14.50 0.00
7.50 14.50 0.00
8.00 14.50 0.01
8.50 14.50 0.01
9.00 14.50 0.02
9.50 14.50 0.04
10.00 14.50 0.07
10.50 14.50 0.10
11.00 14.50 0.15
11.50 14.50 0.21
12.00 14.50 0.26
12.50 14.50 0.31
13.00 14.50 0.34
13.50 14.50 0.34
14.00 14.50 0.31
14.50 14.50 0.23
15.00 14.50 0.13


-15.00 15.00 0.00
-14.50 15.00 0.13
-14.00 15.00 0.23
-13.50 15.00 0.31
-13.00 15.00 0.34
-12.50 15.00 0.34
-12.00 15.00 0.31
-11.50 15.00 0.26
-11.00 15.00 0.21
-10.50 15.00 0.15
-10.00 15.00 0.10
-9.50 15.00 0.07
-9.00 15.00 0.04
-8.50 15.00 0.02
-8.00 15.00 0.01
-7.50 15.00 0.01
-7.00 15.00 0.00
-6.50 15.00 0.00
-6.00 15.00 0.00
-5.50 15.00 0.00
-5.00 15.00 0.00
-4.50 15.00 0.00
-4.00 15.00 0.00
-3.50 15.00 0.00
-3.00 15.00 0.00
-2.50 15.00 0.00
-2.00 15.00 0.00
-1.50 15.00 0.00
-1.00 15.00 0.00
-0.50 15.00 0.00
0.00 15.00 0.00
0.50 15.00 0.00
1.00 15.00 0.00
1.50 15.00 0.00
2.00 15.00 0.00
2.50 15.00 0.00
3.00 15.00 0.00
3.50 15.00 0.00
4.00 15.00 0.00
4.50 15.00 0.00
5.00 15.00 0.00
5.50 15.00 0.00
6.00 15.00 0.00
6.50 15.00 0.00
7.00 15.00 0.00
7.50 15.00 0.00
8.00 15.00 0.00
8.50 15.00 0.01
9.00 15.00 0.01
9.50 15.00 0.02
10.00 15.00 0.04
10.50 15.00 0.07
11.00 15.00 0.10
11.50 15.00 0.15
12.00 15.00 0.21
12.50 15.00 0.26
13.00 15.00 0.31
13.50 15.00 0.34
14.00 15.00 0.34
14.50 15.00 0.31
15.00 15.00 0.23


-15.00 15.50 0.13
-14.50 15.50 0.23
-14.00 15.50 0.31
-13.50 15.50 0.34
-13.00 15.50 0.34
-12.50 15.50 0.31
-12.00 15.50 0.26
-11.50 15.50 0.21
-11.00 15.50 0.15
-10.50 15.50 0.10
-10.00 15.50 0.07
-9.50 15.50 0.04
-9.00 15.50 0.02
-8.50 15.50 0.01
-8.00 15.50 0.01
-7.50 15.50 0.00
-7.00 15.50 0.00
-6.50 15.50 0.00
-6.00 15.50 0.00
-5.50 15.50 0.00
-5.00 15.50 0.00
-4.50 15.50 0.00
-4.00 15.50 0.00
-3.50 15.50 0.00
-3.00 15.50 0.00
-2.50 15.50 0.00
-2.00 15.50 0.00
-1.50 15.50 0.00
-1.00 15.50 0.00
-0.50 15.50 0.00
0.00 15.50 0.00
0.50 15.50 0.00
1.00 15.50 0.00
1.50 15.50 0.00
2.00 15.50 0.00
2.50 15.50 0.00
3.00 15.50 0.00
3.50 15.50 0.00
4.00 15.50 0.00
4.50 15.50 0.00
5.00 15.50 0.00
5.50 15.50 0.00
6.00 15.50 0.00
6.50 15.50 0.00
7.00 15.50 0.00
7.50 15.50 0.00
8.00 15.50 0.00
8.50 15.50 0.00
9.00 15.50 0.01
9.50 15.50 0.01
10.00 15.50 0.02
10.50 15.50 0.04
11.00 15.50 0.07
11.50 15.50 0.10
12.00 15.50 0.15
12.50 15.50 0.21
13.00 15.50 0.26
13.50 15.50 0.31
14.00 15.50 0.34
14.50 15.50 0.34
15.00 15.50 0.31


-15.00 16.00 0.23
-14.50 16.00 0.31
-14.00 16.00 0.34
-13.50 16.00 0.34
-13.00 16.00 0.31
-12.50 16.00 0.26
-12.00 16.00 0.21
-11.50 16.00 0.15
-11.00 16.00 0.10
-10.50 16.00 0.07
-10.00 16.00 0.04
-9.50 16.00 0.02
-9.00 16.00 0.01
-8.50 16.00 0.01
-8.00 16.00 0.00
-7.50 16.00 0.00
-7.00 16.00 0.00
-6.50 16.00 0.00
-6.00 16.00 0.00
-5.50 16.00 0.00
-5.00 16.00 0.00
-4.50 16.00 0.00
-4.00 16.00 0.00
-3.50 16.00 0.00
-3.00 16.00 0.00
-2.50 16.00 0.00
-2.00 16.00 0.00
-1.50 16.00 0.00
-1.00 16.00 0.00
-0.50 16.00 0.00
0.00 16.00 0.00
0.50 16.00 0.00
1.00 16.00 0.00
1.50 16.00 0.00
2.00 16.00 0.00
2.50 16.00 0.00
3.00 16.00 0.00
3.50 16.00 0.00
4.00 16.00 0.00
4.50 16.00 0.00
5.00 16.00 0.00
5.50 16.00 0.00
6.00 16.00 0.00
6.50 16.00 0.00
7.00 16.00 0.00
7.50 16.00 0.00
8.00 16.00 0.00
8.50 16.00 0.00
9.00 16.00 0.00
9.50 16.00 0.01
10.00 16.00 0.01
10.50 16.00 0.02
11.00 16.00 0.04
11.50 16.00 0.07
12.00 16.00 0.10
12.50 16.00 0.15
13.00 16.00 0.21
13.50 16.00 0.26
14.00 16.00 0.31
14.50 16.00 0.34
15.00 16.00 0.34


-15.00 16.50 0.31
-14.50 16.50 0.34
-14.00 16.50 0.34
-13.50 16.50 0.31
-13.00 16.50 0.26
-12.50 16.50 0.21
-12.00 16.50 0.15
-11.50 16.50 0.10
-11.00 16.50 0.07
-10.50 16.50 0.04
-10.00 16.50 0.02
-9.50 16.50 0.01
-9.00 16.50 0.01
-8.50 16.50 0.00
-8.00 16.50 0.00
-7.50 16.50 0.00
-7.00 16.50 0.00
-6.50 16.50 0.00
-6.00 16.50 0.00
-5.50 16.50 0.00
-5.00 16.50 0.00
-4.50 16.50 0.00
-4.00 16.50 0.00
-3.50 16.50 0.00
-3.00 16.50 0.00
-2.50 16.50 0.00
-2.00 16.50 0.00
-1.50 16.50 0.00
-1.00 16.50 0.00
-0.50 16.50 0.00
0.00 16.50 0.00
0.50 16.50 0.00
1.00 16.50 0.00
1.50 16.50 0.00
2.00 16.50 0.00
2.50 16.50 0.00
3.00 16.50 0.00
3.50 16.50 0.00
4.00 16.50 0.00
4.50 16.50 0.00
5.00 16.50 0.00
5.50 16.50 0.00
6.00 16.50 0.00
6.50 16.50 0.00
7.00 16.50 0.00
7.50 16.50 0.00
8.00 16.50 0.00
8.50 16.50 0.00
9.00 16.50 0.00
9.50 16.50 0.00
10.00 16.50 0.01
10.50 16.50 0.01
11.00 16.50 0.02
11.50 16.50 0.04
12.00 16.50 0.07
12.50 16.50 0.10
13.00 16.50 0.15
13.50 16.50 0.21
14.00 16.50 0.26
14.50 16.50 0.31
15.00 16.50 0.34


-15.00 17.00 0.34
-14.50 17.00 0.34
-14.00 17.00 0.31
-13.50 17.00 0.26
-13.00 17.00 0.21
-12.50 17.00 0.15
-12.00 17.00 0.10
-11.50 17.00 0.07
-11.00 17.00 0.04
-10.50 17.00 0.02
-10.00 17.00 0.01
-9.50 17.00 0.01
-9.00 17.00 0.00
-8.50 17.00 0.00
-8.00 17.00 0.00
-7.50 17.00 0.00
-7.00 17.00 0.00
-6.50 17.00 0.00
-6.00 17.00 0.00
-5.50 17.00 0.00
-5.00 17.00 0.00
-4.50 17.00 0.00
-4.00 17.00 0.00
-3.50 17.00 0.00
-3.00 17.00 0.00
-2.50 17.00 0.00
-2.00 17.00 0.00
-1.50 17.00 0.00
-1.00 17.00 0.00
-0.50 17.00 0.00
0.00 17.00 0.00
0.50 17.00 0.00
1.00 17.00 0.00
1.50 17.00 0.00
2.00 17.00 0.00
2.50 17.00 0.00
3.00 17.00 0.00
3.50 17.00 0.00
4.00 17.00 0.00
4.50 17.00 0.00
5.00 17.00 0.00
5.50 17.00 0.00
6.00 17.00 0.00
6.50 17.00 0.00
7.00 17.00 0.00
7.50 17.00 0.00
8.00 17.00 0.00
8.50 17.00 0.00
9.00 17.00 0.00
9.50 17.00 0.00
10.00 17.00 0.00
10.50 17.00 0.01
11.00 17.00 0.01
11.50 17.00 0.02
12.00 17.00 0.04
12.50 17.00 0.07
13.00 17.00 0.10
13.50 17.00 0.15
14.00 17.00 0.21
14.50 17.00 0.26
15.00 17.00 0.31


-15.00 17.50 0.34
-14.50 17.50 0.31
-14.00 17.50 0.26
-13.50 17.50 0.21
-13.00 17.50 0.15
-12.50 17.50 0.10
-12.00 17.50 0.07
-11.50 17.50 0.04
-11.00 17.50 0.02
-10.50 17.50 0.01
-10.00 17.50 0.01
-9.50 17.50 0.00
-9.00 17.50 0.00
-8.50 17.50 0.00
-8.00 17.50 0.00
-7.50 17.50 0.00
-7.00 17.50 0.00
-6.50 17.50 0.00
-6.00 17.50 0.00
-5.50 17.50 0.00
-5.00 17.50 0.00
-4.50 17.50 0.00
-4.00 17.50 0.00
-3.50 17.50 0.00
-3.00 17.50 0.00
-2.50 17.50 0.00
-2.00 17.50 0.00
-1.50 17.50 0.00
-1.00 17.50 0.00
-0.50 17.50 0.00
0.00 17.50 0.00
0.50 17.50 0.00
1.00 17.50 0.00
1.50 17.50 0.00
2.00 17.50 0.00
2.50 17.50 0.00
3.00 17.50 0.00
3.50 17.50 0.00
4.00 17.50 0.00
4.50 17.50 0.00
5.00 17.50 0.00
5.50 17.50 0.00
6.00 17.50 0.00
6.50 17.50 0.00
7.00 17.50 0.00
7.50 17.50 0.00
8.00 17.50 0.00
8.50 17.50 0.00
9.00 17.50 0.00
9.50 17.50 0.00
10.00 17.50 0.00
10.50 17.50 0.00
11.00 17.50 0.01
11.50 17.50 0.01
12.00 17.50 0.02
12.50 17.50 0.04
13.00 17.50 0.07
13.50 17.50 0.10
14.00 17.50 0.15
14.50 17.50 0.21
15.00 17.50 0.26


-15.00 18.00 0.31
-14.50 18.00 0.26
-14.00 18.00 0.21
-13.50 18.00 0.15
-13.00 18.00 0.10
-12.50 18.00 0.07
-12.00 18.00 0.04
-11.50 18.00 0.02
-11.00 18.00 0.01
-10.50 18.00 0.01
-10.00 18.00 0.00
-9.50 18.00 0.00
-9.00 18.00 0.00
-8.50 18.00 0.00
-8.00 18.00 0.00
-7.50 18.00 0.00
-7.00 18.00 0.00
-6.50 18.00 0.00
-6.00 18.00 0.00
-5.50 18.00 0.00
-5.00 18.00 0.00
-4.50 18.00 0.00
-4.00 18.00 0.00
-3.50 18.00 0.00
-3.00 18.00 0.00
-2.50 18.00 0.00
-2.00 18.00 0.00
-1.50 18.00 0.00
-1.00 18.00 0.00
-0.50 18.00 0.00
0.00 18.00 0.00
0.50 18.00 0.00
1.00 18.00 0.00
1.50 18.00 0.00
2.00 18.00 0.00
2.50 18.00 0.00
3.00 18.00 0.00
3.50 18.00 0.00
4.00 18.00 0.00
4.50 18.00 0.00
5.00 18.00 0.00
5.50 18.00 0.00
6.00 18.00 0.00
6.50 18.00 0.00
7.00 18.00 0.00
7.50 18.00 0.00
8.00 18.00 0.00
8.50 18.00 0.00
9.00 18.00 0.00
9.50 18.00 0.00
10.00 18.00 0.00
10.50 18.00 0.00
11.00 18.00 0.00
11.50 18.00 0.01
12.00 18.00 0.01
12.50 18.00 0.02
13.00 18.00 0.04
13.50 18.00 0.07
14.00 18.00 0.10
14.50 18.00 0.15
15.00 18.00 0.21


-15.00 18.50 0.26
-14.50 18.50 0.21
-14.00 18.50 0.15
-13.50 18.50 0.10
-13.00 18.50 0.07
-12.50 18.50 0.04
-12.00 18.50 0.02
-11.50 18.50 0.01
-11.00 18.50 0.01
-10.50 18.50 0.00
-10.00 18.50 0.00
-9.50 18.50 0.00
-9.00 18.50 0.00
-8.50 18.50 0.00
-8.00 18.50 0.00
-7.50 18.50 0.00
-7.00 18.50 0.00
-6.50 18.50 0.00
-6.00 18.50 0.00
-5.50 18.50 0.00
-5.00 18.50 0.00
-4.50 18.50 0.00
-4.00 18.50 0.00
-3.50 18.50 0.00
-3.00 18.50 0.00
-2.50 18.50 0.00
-2.00 18.50 0.00
-1.50 18.50 0.00
-1.00 18.50 0.00
-0.50 18.50 0.00
0.00 18.50 0.00
0.50 18.50 0.00
1.00 18.50 0.00
1.50 18.50 0.00
2.00 18.50 0.00
2.50 18.50 0.00
3.00 18.50 0.00
3.50 18.50 0.00
4.00 18.50 0.00
4.50 18.50 0.00
5.00 18.50 0.00
5.50 18.50 0.00
6.00 18.50 0.00
6.50 18.50 0.00
7.00 18.50 0.00
7.50 18.50 0.00
8.00 18.50 0.00
8.50 18.50 0.00
9.00 18.50 0.00
9.50 18.50 0.00
10.00 18.50 0.00
10.50 18.50 0.00
11.00 18.50 0.00
11.50 18.50 0.00
12.00 18.50 0.01
12.50 18.50 0.01
13.00 18.50 0.02
13.50 18.50 0.04
14.00 18.50 0.07
14.50 18.50 0.10
15.00 18.50 0.15


-15.00 19.00 0.21
-14.50 19.00 0.15
-14.00 19.00 0.10
-13.50 19.00 0.07
-13.00 19.00 0.04
-12.50 19.00 0.02
-12.00 19.00 0.01
-11.50 19.00 0.01
-11.00 19.00 0.00
-10.50 19.00 0.00
-10.00 19.00 0.00
-9.50 19.00 0.00
-9.00 19.00 0.00
-8.50 19.00 0.00
-8.00 19.00 0.00
-7.50 19.00 0.00
-7.00 19.00 0.00
-6.50 19.00 0.00
-6.00 19.00 0.00
-5.50 19.00 0.00
-5.00 19.00 0.00
-4.50 19.00 0.00
-4.00 19.00 0.00
-3.50 19.00 0.00
-3.00 19.00 0.00
-2.50 19.00 0.00
-2.00 19.00 0.00
-1.50 19.00 0.00
-1.00 19.00 0.00
-0.50 19.00 0.00
0.00 19.00 0.00
0.50 19.00 0.00
1.00 19.00 0.00
1.50 19.00 0.00
2.00 19.00 0.00
2.50 19.00 0.00
3.00 19.00 0.00
3.50 19.00 0.00
4.00 19.00 0.00
4.50 19.00 0.00
5.00 19.00 0.00
5.50 19.00 0.00
6.00 19.00 0.00
6.50 19.00 0.00
7.00 19.00 0.00
7.50 19.00 0.00
8.00 19.00 0.00
8.50 19.00 0.00
9.00 19.00 0.00
9.50 19.00 0.00
10.00 19.00 0.00
10.50 19.00 0.00
11.00 19.00 0.00
11.50 19.00 0.00
12.00 19.00 0.00
12.50 19.00 0.01
13.00 19.00 0.01
13.50 19.00 0.02
14.00 19.00 0.04
14.50 19.00 0.07
15.00 19.00 0.10


-15.00 19.50 0.15
-14.50 19.50 0.10
-14.00 19.50 0.07
-13.50 19.50 0.04
-13.00 19.50 0.02
-12.50 19.50 0.01
-12.00 19.50 0.01
-11.50 19.50 0.00
-11.00 19.50 0.00
-10.50 19.50 0.00
-10.00 19.50 0.00
-9.50 19.50 0.00
-9.00 19.50 0.00
-8.50 19.50 0.00
-8.00 19.50 0.00
-7.50 19.50 0.00
-7.00 19.50 0.00
-6.50 19.50 0.00
-6.00 19.50 0.00
-5.50 19.50 0.00
-5.00 19.50 0.00
-4.50 19.50 0.00
-4.00 19.50 0.00
-3.50 19.50 0.00
-3.00 19.50 0.00
-2.50 19.50 0.00
-2.00 19.50 0.00
-1.50 19.50 0.00
-1.00 19.50 0.00
-0.50 19.50 0.00
0.00 19.50 0.00
0.50 19.50 0.00
1.00 19.50 0.00
1.50 19.50 0.00
2.00 19.50 0.00
2.50 19.50 0.00
3.00 19.50 0.00
3.50 19.50 0.00
4.00 19.50 0.00
4.50 19.50 0.00
5.00 19.50 0.00
5.50 19.50 0.00
6.00 19.50 0.00
6.50 19.50 0.00
7.00 19.50 0.00
7.50 19.50 0.00
8.00 19.50 0.00
8.50 19.50 0.00
9.00 19.50 0.00
9.50 19.50 0.00
10.00 19.50 0.00
10.50 19.50 0.00
11.00 19.50 0.00
11.50 19.50 0.00
12.00 19.50 0.00
12.50 19.50 0.00
13.00 19.50 0.01
13.50 19.50 0.01
14.00 19.50 0.02
14.50 19.50 0.04
15.00 19.50 0.07




==> data3.csv <==

-15.00 0.00 0.00
-14.50 0.00 0.00
-14.00 0.00 0.00
-13.50 0.00 0.00
-13.00 0.00 0.00
-12.50 0.00 0.00
-12.00 0.00 0.00
-11.50 0.00 0.00
-11.00 0.00 0.00
-10.50 0.00 0.00
-10.00 0.00 0.00
-9.50 0.00 0.00
-9.00 0.00 0.00
-8.50 0.00 0.00
-8.00 0.00 0.00
-7.50 0.00 0.00
-7.00 0.00 0.00
-6.50 0.00 0.00
-6.00 0.00 0.00
-5.50 0.00 0.00
-5.00 0.00 0.00
-4.50 0.00 0.00
-4.00 0.00 0.00
-3.50 0.00 0.00
-3.00 0.00 0.00
-2.50 0.00 0.00
-2.00 0.00 0.00
-1.50 0.00 0.00
-1.00 0.00 0.00
-0.50 0.00 0.00
0.00 0.00 -0.00
0.50 0.00 0.00
1.00 0.00 0.00
1.50 0.00 0.00
2.00 0.00 0.00
2.50 0.00 0.00
3.00 0.00 0.00
3.50 0.00 0.00
4.00 0.00 0.00
4.50 0.00 0.00
5.00 0.00 0.00
5.50 0.00 0.00
6.00 0.00 0.00
6.50 0.00 0.00
7.00 0.00 0.00
7.50 0.00 0.00
8.00 0.00 0.00
8.50 0.00 0.00
9.00 0.00 0.00
9.50 0.00 0.00
10.00 0.00 0.00
10.50 0.00 0.00
11.00 0.00 0.00
11.50 0.00 0.00
12.00 0.00 0.00
12.50 0.00 0.00
13.00 0.00 0.00
13.50 0.00 0.00
14.00 0.00 0.00
14.50 0.00 0.00
15.00 0.00 0.00


-15.00 0.25 0.00
-14.50 0.25 0.00
-14.00 0.25 0.00
-13.50 0.25 0.00
-13.00 0.25 0.00
-12.50 0.25 0.00
-12.00 0.25 0.00
-11.50 0.25 0.00
-11.00 0.25 0.00
-10.50 0.25 0.00
-10.00 0.25 0.00
-9.50 0.25 0.00
-9.00 0.25 0.00
-8.50 0.25 0.00
-8.00 0.25 0.00
-7.50 0.25 0.00
-7.00 0.25 0.00
-6.50 0.25 0.00
-6.00 0.25 0.00
-5.50 0.25 0.00
-5.00 0.25 0.00
-4.50 0.25 0.00
-4.00 0.25 0.00
-3.50 0.25 0.00
-3.00 0.25 0.00
-2.50 0.25 0.00
-2.00 0.25 0.00
-1.50 0.25 0.00
-1.00 0.25 0.00
-0.50 0.25 -0.00
0.00 0.25 -0.00
0.50 0.25 -0.00
1.00 0.25 0.00
1.50 0.25 0.00
2.00 0.25 0.00
2.50 0.25 0.00
3.00 0.25 0.00
3.50 0.25 0.00
4.00 0.25 0.00
4.50 0.25 0.00
5.00 0.25 0.00
5.50 0.25 0.00
6.00 0.25 0.00
6.50 0.25 0.00
7.00 0.25 0.00
7.50 0.25 0.00
8.00 0.25 0.00
8.50 0.25 0.00
9.00 0.25 0.00
9.50 0.25 0.00
10.00 0.25 0.00
10.50 0.25 0.00
11.00 0.25 0.00
11.50 0.25 0.00
12.00 0.25 0.00
12.50 0.25 0.00
13.00 0.25 0.00
13.50 0.25 0.00
14.00 0.25 0.00
14.50 0.25 0.00
15.00 0.25 0.00


-15.00 0.50 0.00
-14.50 0.50 0.00
-14.00 0.50 0.00
-13.50 0.50 0.00
-13.00 0.50 0.00
-12.50 0.50 0.00
-12.00 0.50 0.00
-11.50 0.50 0.00
-11.00 0.50 0.00
-10.50 0.50 0.00
-10.00 0.50 0.00
-9.50 0.50 0.00
-9.00 0.50 0.00
-8.50 0.50 0.00
-8.00 0.50 0.00
-7.50 0.50 0.00
-7.00 0.50 0.00
-6.50 0.50 0.00
-6.00 0.50 0.00
-5.50 0.50 0.00
-5.00 0.50 0.00
-4.50 0.50 0.00
-4.00 0.50 0.00
-3.50 0.50 0.00
-3.00 0.50 0.00
-2.50 0.50 0.00
-2.00 0.50 0.00
-1.50 0.50 0.00
-1.00 0.50 -0.00
-0.50 0.50 -0.00
0.00 0.50 -0.00
0.50 0.50 -0.00
1.00 0.50 -0.00
1.50 0.50 0.00
2.00 0.50 0.00
2.50 0.50 0.00
3.00 0.50 0.00
3.50 0.50 0.00
4.00 0.50 0.00
4.50 0.50 0.00
5.00 0.50 0.00
5.50 0.50 0.00
6.00 0.50 0.00
6.50 0.50 0.00
7.00 0.50 0.00
7.50 0.50 0.00
8.00 0.50 0.00
8.50 0.50 0.00
9.00 0.50 0.00
9.50 0.50 0.00
10.00 0.50 0.00
10.50 0.50 0.00
11.00 0.50 0.00
11.50 0.50 0.00
12.00 0.50 0.00
12.50 0.50 0.00
13.00 0.50 0.00
13.50 0.50 0.00
14.00 0.50 0.00
14.50 0.50 0.00
15.00 0.50 0.00


-15.00 0.75 0.00
-14.50 0.75 0.00
-14.00 0.75 0.00
-13.50 0.75 0.00
-13.00 0.75 0.00
-12.50 0.75 0.00
-12.00 0.75 0.00
-11.50 0.75 0.00
-11.00 0.75 0.00
-10.50 0.75 0.00
-10.00 0.75 0.00
-9.50 0.75 0.00
-9.00 0.75 0.00
-8.50 0.75 0.00
-8.00 0.75 0.00
-7.50 0.75 0.00
-7.00 0.75 0.00
-6.50 0.75 0.00
-6.00 0.75 0.00
-5.50 0.75 0.00
-5.00 0.75 0.00
-4.50 0.75 0.00
-4.00 0.75 0.00
-3.50 0.75 0.00
-3.00 0.75 0.00
-2.50 0.75 0.00
-2.00 0.75 0.00
-1.50 0.75 -0.00
-1.00 0.75 -0.00
-0.50 0.75 -0.00
0.00 0.75 -0.00
0.50 0.75 -0.00
1.00 0.75 -0.00
1.50 0.75 -0.00
2.00 0.75 0.00
2.50 0.75 0.00
3.00 0.75 0.00
3.50 0.75 0.00
4.00 0.75 0.00
4.50 0.75 0.00
5.00 0.75 0.00
5.50 0.75 0.00
6.00 0.75 0.00
6.50 0.75 0.00
7.00 0.75 0.00
7.50 0.75 0.00
8.00 0.75 0.00
8.50 0.75 0.00
9.00 0.75 0.00
9.50 0.75 0.00
10.00 0.75 0.00
10.50 0.75 0.00
11.00 0.75 0.00
11.50 0.75 0.00
12.00 0.75 0.00
12.50 0.75 0.00
13.00 0.75 0.00
13.50 0.75 0.00
14.00 0.75 0.00
14.50 0.75 0.00
15.00 0.75 0.00


-15.00 1.00 0.00
-14.50 1.00 0.00
-14.00 1.00 0.00
-13.50 1.00 0.00
-13.00 1.00 0.00
-12.50 1.00 0.00
-12.00 1.00 0.00
-11.50 1.00 0.00
-11.00 1.00 0.00
-10.50 1.00 0.00
-10.00 1.00 0.00
-9.50 1.00 0.00
-9.00 1.00 0.00
-8.50 1.00 0.00
-8.00 1.00 0.00
-7.50 1.00 0.00
-7.00 1.00 0.00
-6.50 1.00 0.00
-6.00 1.00 0.00
-5.50 1.00 0.00
-5.00 1.00 0.00
-4.50 1.00 0.00
-4.00 1.00 0.00
-3.50 1.00 0.00
-3.00 1.00 0.00
-2.50 1.00 0.00
-2.00 1.00 -0.00
-1.50 1.00 -0.00
-1.00 1.00 -0.00
-0.50 1.00 -0.00
0.00 1.00 -0.00
0.50 1.00 -0.00
1.00 1.00 -0.00
1.50 1.00 -0.00
2.00 1.00 -0.00
2.50 1.00 0.00
3.00 1.00 0.00
3.50 1.00 0.00
4.00 1.00 0.00
4.50 1.00 0.00
5.00 1.00 0.00
5.50 1.00 0.00
6.00 1.00 0.00
6.50 1.00 0.00
7.00 1.00 0.00
7.50 1.00 0.00
8.00 1.00 0.00
8.50 1.00 0.00
9.00 1.00 0.00
9.50 1.00 0.00
10.00 1.00 0.00
10.50 1.00 0.00
11.00 1.00 0.00
11.50 1.00 0.00
12.00 1.00 0.00
12.50 1.00 0.00
13.00 1.00 0.00
13.50 1.00 0.00
14.00 1.00 0.00
14.50 1.00 0.00
15.00 1.00 0.00


-15.00 1.25 0.00
-14.50 1.25 0.00
-14.00 1.25 0.00
-13.50 1.25 0.00
-13.00 1.25 0.00
-12.50 1.25 0.00
-12.00 1.25 0.00
-11.50 1.25 0.00
-11.00 1.25 0.00
-10.50 1.25 0.00
-10.00 1.25 0.00
-9.50 1.25 0.00
-9.00 1.25 0.00
-8.50 1.25 0.00
-8.00 1.25 0.00
-7.50 1.25 0.00
-7.00 1.25 0.00
-6.50 1.25 0.00
-6.00 1.25 0.00
-5.50 1.25 0.00
-5.00 1.25 0.00
-4.50 1.25 0.00
-4.00 1.25 0.00
-3.50 1.25 0.00
-3.00 1.25 0.00
-2.50 1.25 -0.00
-2.00 1.25 -0.00
-1.50 1.25 -0.00
-1.00 1.25 -0.00
-0.50 1.25 -0.00
0.00 1.25 -0.00
0.50 1.25 -0.00
1.00 1.25 -0.00
1.50 1.25 -0.00
2.00 1.25 -0.00
2.50 1.25 -0.00
3.00 1.25 0.00
3.50 1.25 0.00
4.00 1.25 0.00
4.50 1.25 0.00
5.00 1.25 0.00
5.50 1.25 0.00
6.00 1.25 0.00
6.50 1.25 0.00
7.00 1.25 0.00
7.50 1.25 0.00
8.00 1.25 0.00
8.50 1.25 0.00
9.00 1.25 0.00
9.50 1.25 0.00
10.00 1.25 0.00
10.50 1.25 0.00
11.00 1.25 0.00
11.50 1.25 0.00
12.00 1.25 0.00
12.50 1.25 0.00
13.00 1.25 0.00
13.50 1.25 0.00
14.00 1.25 0.00
14.50 1.25 0.00
15.00 1.25 0.00


-15.00 1.50 0.00
-14.50 1.50 0.00
-14.00 1.50 0.00
-13.50 1.50 0.00
-13.00 1.50 0.00
-12.50 1.50 0.00
-12.00 1.50 0.00
-11.50 1.50 0.00
-11.00 1.50 0.00
-10.50 1.50 0.00
-10.00 1.50 0.00
-9.50 1.50 0.00
-9.00 1.50 0.00
-8.50 1.50 0.00
-8.00 1.50 0.00
-7.50 1.50 0.00
-7.00 1.50 0.00
-6.50 1.50 0.00
-6.00 1.50 0.00
-5.50 1.50 0.00
-5.00 1.50 0.00
-4.50 1.50 0.00
-4.00 1.50 0.00
-3.50 1.50 0.00
-3.00 1.50 -0.00
-2.50 1.50 -0.00
-2.00 1.50 -0.00
-1.50 1.50 -0.00
-1.00 1.50 -0.00
-0.50 1.50 -0.00
0.00 1.50 -0.00
0.50 1.50 -0.00
1.00 1.50 -0.00
1.50 1.50 -0.00
2.00 1.50 -0.00
2.50 1.50 -0.00
3.00 1.50 -0.00
3.50 1.50 0.00
4.00 1.50 0.00
4.50 1.50 0.00
5.00 1.50 0.00
5.50 1.50 0.00
6.00 1.50 0.00
6.50 1.50 0.00
7.00 1.50 0.00
7.50 1.50 0.00
8.00 1.50 0.00
8.50 1.50 0.00
9.00 1.50 0.00
9.50 1.50 0.00
10.00 1.50 0.00
10.50 1.50 0.00
11.00 1.50 0.00
11.50 1.50 0.00
12.00 1.50 0.00
12.50 1.50 0.00
13.00 1.50 0.00
13.50 1.50 0.00
14.00 1.50 0.00
14.50 1.50 0.00
15.00 1.50 0.00


-15.00 1.75 0.00
-14.50 1.75 0.00
-14.00 1.75 0.00
-13.50 1.75 0.00
-13.00 1.75 0.00
-12.50 1.75 0.00
-12.00 1.75 0.00
-11.50 1.75 0.00
-11.00 1.75 0.00
-10.50 1.75 0.00
-10.00 1.75 0.00
-9.50 1.75 0.00
-9.00 1.75 0.00
-8.50 1.75 0.00
-8.00 1.75 0.00
-7.50 1.75 0.00
-7.00 1.75 0.00
-6.50 1.75 0.00
-6.00 1.75 0.00
-5.50 1.75 0.00
-5.00 1.75 0.00
-4.50 1.75 0.00
-4.00 1.75 0.00
-3.50 1.75 -0.00
-3.00 1.75 -0.00
-2.50 1.75 -0.00
-2.00 1.75 -0.00
-1.50 1.75 -0.00
-1.00 1.75 -0.00
-0.50 1.75 -0.00
0.00 1.75 -0.00
0.50 1.75 -0.00
1.00 1.75 -0.00
1.50 1.75 -0.00
2.00 1.75 -0.00
2.50 1.75 -0.00
3.00 1.75 -0.00
3.50 1.75 -0.00
4.00 1.75 0.00
4.50 1.75 0.00
5.00 1.75 0.00
5.50 1.75 0.00
6.00 1.75 0.00
6.50 1.75 0.00
7.00 1.75 0.00
7.50 1.75 0.00
8.00 1.75 0.00
8.50 1.75 0.00
9.00 1.75 0.00
9.50 1.75 0.00
10.00 1.75 0.00
10.50 1.75 0.00
11.00 1.75 0.00
11.50 1.75 0.00
12.00 1.75 0.00
12.50 1.75 0.00
13.00 1.75 0.00
13.50 1.75 0.00
14.00 1.75 0.00
14.50 1.75 0.00
15.00 1.75 0.00


-15.00 2.00 0.00
-14.50 2.00 0.00
-14.00 2.00 0.00
-13.50 2.00 0.00
-13.00 2.00 0.00
-12.50 2.00 0.00
-12.00 2.00 0.00
-11.50 2.00 0.00
-11.00 2.00 0.00
-10.50 2.00 0.00
-10.00 2.00 0.00
-9.50 2.00 0.00
-9.00 2.00 0.00
-8.50 2.00 0.00
-8.00 2.00 0.00
-7.50 2.00 0.00
-7.00 2.00 0.00
-6.50 2.00 0.00
-6.00 2.00 0.00
-5.50 2.00 0.00
-5.00 2.00 0.00
-4.50 2.00 0.00
-4.00 2.00 -0.00
-3.50 2.00 -0.00
-3.00 2.00 -0.00
-2.50 2.00 -0.00
-2.00 2.00 -0.00
-1.50 2.00 -0.00
-1.00 2.00 -0.00
-0.50 2.00 -0.00
0.00 2.00 -0.01
0.50 2.00 -0.00
1.00 2.00 -0.00
1.50 2.00 -0.00
2.00 2.00 -0.00
2.50 2.00 -0.00
3.00 2.00 -0.00
3.50 2.00 -0.00
4.00 2.00 -0.00
4.50 2.00 0.00
5.00 2.00 0.00
5.50 2.00 0.00
6.00 2.00 0.00
6.50 2.00 0.00
7.00 2.00 0.00
7.50 2.00 0.00
8.00 2.00 0.00
8.50 2.00 0.00
9.00 2.00 0.00
9.50 2.00 0.00
10.00 2.00 0.00
10.50 2.00 0.00
11.00 2.00 0.00
11.50 2.00 0.00
12.00 2.00 0.00
12.50 2.00 0.00
13.00 2.00 0.00
13.50 2.00 0.00
14.00 2.00 0.00
14.50 2.00 0.00
15.00 2.00 0.00


-15.00 2.25 0.00
-14.50 2.25 0.00
-14.00 2.25 0.00
-13.50 2.25 0.00
-13.00 2.25 0.00
-12.50 2.25 0.00
-12.00 2.25 0.00
-11.50 2.25 0.00
-11.00 2.25 0.00
-10.50 2.25 0.00
-10.00 2.25 0.00
-9.50 2.25 0.00
-9.00 2.25 0.00
-8.50 2.25 0.00
-8.00 2.25 0.00
-7.50 2.25 0.00
-7.00 2.25 0.00
-6.50 2.25 0.00
-6.00 2.25 0.00
-5.50 2.25 0.00
-5.00 2.25 0.00
-4.50 2.25 -0.00
-4.00 2.25 -0.00
-3.50 2.25 -0.00
-3.00 2.25 -0.00
-2.50 2.25 -0.00
-2.00 2.25 -0.00
-1.50 2.25 -0.00
-1.00 2.25 -0.00
-0.50 2.25 -0.00
0.00 2.25 -0.01
0.50 2.25 -0.00
1.00 2.25 -0.00
1.50 2.25 -0.00
2.00 2.25 -0.00
2.50 2.25 -0.00
3.00 2.25 -0.00
3.50 2.25 -0.00
4.00 2.25 -0.00
4.50 2.25 -0.00
5.00 2.25 0.00
5.50 2.25 0.00
6.00 2.25 0.00
6.50 2.25 0.00
7.00 2.25 0.00
7.50 2.25 0.00
8.00 2.25 0.00
8.50 2.25 0.00
9.00 2.25 0.00
9.50 2.25 0.00
10.00 2.25 0.00
10.50 2.25 0.00
11.00 2.25 0.00
11.50 2.25 0.00
12.00 2.25 0.00
12.50 2.25 0.00
13.00 2.25 0.00
13.50 2.25 0.00
14.00 2.25 0.00
14.50 2.25 0.00
15.00 2.25 0.00


-15.00 2.50 0.00
-14.50 2.50 0.00
-14.00 2.50 0.00
-13.50 2.50 0.00
-13.00 2.50 0.00
-12.50 2.50 0.00
-12.00 2.50 0.00
-11.50 2.50 0.00
-11.00 2.50 0.00
-10.50 2.50 0.00
-10.00 2.50 0.00
-9.50 2.50 0.00
-9.00 2.50 0.00
-8.50 2.50 0.00
-8.00 2.50 0.00
-7.50 2.50 0.00
-7.00 2.50 0.00
-6.50 2.50 0.00
-6.00 2.50 0.00
-5.50 2.50 0.00
-5.00 2.50 -0.00
-4.50 2.50 -0.00
-4.00 2.50 -0.00
-3.50 2.50 -0.00
-3.00 2.50 -0.00
-2.50 2.50 -0.00
-2.00 2.50 -0.00
-1.50 2.50 -0.00
-1.00 2.50 -0.00
-0.50 2.50 -0.01
0.00 2.50 -0.01
0.50 2.50 -0.01
1.00 2.50 -0.00
1.50 2.50 -0.00
2.00 2.50 -0.00
2.50 2.50 -0.00
3.00 2.50 -0.00
3.50 2.50 -0.00
4.00 2.50 -0.00
4.50 2.50 -0.00
5.00 2.50 -0.00
5.50 2.50 0.00
6.00 2.50 0.00
6.50 2.50 0.00
7.00 2.50 0.00
7.50 2.50 0.00
8.00 2.50 0.00
8.50 2.50 0.00
9.00 2.50 0.00
9.50 2.50 0.00
10.00 2.50 0.00
10.50 2.50 0.00
11.00 2.50 0.00
11.50 2.50 0.00
12.00 2.50 0.00
12.50 2.50 0.00
13.00 2.50 0.00
13.50 2.50 0.00
14.00 2.50 0.00
14.50 2.50 0.00
15.00 2.50 0.00


-15.00 2.75 0.00
-14.50 2.75 0.00
-14.00 2.75 0.00
-13.50 2.75 0.00
-13.00 2.75 0.00
-12.50 2.75 0.00
-12.00 2.75 0.00
-11.50 2.75 0.00
-11.00 2.75 0.00
-10.50 2.75 0.00
-10.00 2.75 0.00
-9.50 2.75 0.00
-9.00 2.75 0.00
-8.50 2.75 0.00
-8.00 2.75 0.00
-7.50 2.75 0.00
-7.00 2.75 0.00
-6.50 2.75 0.00
-6.00 2.75 0.00
-5.50 2.75 -0.00
-5.00 2.75 -0.00
-4.50 2.75 -0.00
-4.00 2.75 -0.00
-3.50 2.75 -0.00
-3.00 2.75 -0.00
-2.50 2.75 -0.00
-2.00 2.75 -0.00
-1.50 2.75 -0.00
-1.00 2.75 -0.00
-0.50 2.75 -0.01
0.00 2.75 -0.02
0.50 2.75 -0.01
1.00 2.75 -0.00
1.50 2.75 -0.00
2.00 2.75 -0.00
2.50 2.75 -0.00
3.00 2.75 -0.00
3.50 2.75 -0.00
4.00 2.75 -0.00
4.50 2.75 -0.00
5.00 2.75 -0.00
5.50 2.75 -0.00
6.00 2.75 0.00
6.50 2.75 0.00
7.00 2.75 0.00
7.50 2.75 0.00
8.00 2.75 0.00
8.50 2.75 0.00
9.00 2.75 0.00
9.50 2.75 0.00
10.00 2.75 0.00
10.50 2.75 0.00
11.00 2.75 0.00
11.50 2.75 0.00
12.00 2.75 0.00
12.50 2.75 0.00
13.00 2.75 0.00
13.50 2.75 0.00
14.00 2.75 0.00
14.50 2.75 0.00
15.00 2.75 0.00


-15.00 3.00 0.00
-14.50 3.00 0.00
-14.00 3.00 0.00
-13.50 3.00 0.00
-13.00 3.00 0.00
-12.50 3.00 0.00
-12.00 3.00 0.00
-11.50 3.00 0.00
-11.00 3.00 0.00
-10.50 3.00 0.00
-10.00 3.00 0.00
-9.50 3.00 0.00
-9.00 3.00 0.00
-8.50 3.00 0.00
-8.00 3.00 0.00
-7.50 3.00 0.00
-7.00 3.00 0.00
-6.50 3.00 0.00
-6.00 3.00 -0.00
-5.50 3.00 -0.00
-5.00 3.00 -0.00
-4.50 3.00 -0.00
-4.00 3.00 -0.00
-3.50 3.00 -0.00
-3.00 3.00 -0.00
-2.50 3.00 -0.00
-2.00 3.00 -0.00
-1.50 3.00 -0.00
-1.00 3.00 -0.01
-0.50 3.00 -0.01
0.00 3.00 -0.02
0.50 3.00 -0.01
1.00 3.00 -0.01
1.50 3.00 -0.00
2.00 3.00 -0.00
2.50 3.00 -0.00
3.00 3.00 -0.00
3.50 3.00 -0.00
4.00 3.00 -0.00
4.50 3.00 -0.00
5.00 3.00 -0.00
5.50 3.00 -0.00
6.00 3.00 -0.00
6.50 3.00 0.00
7.00 3.00 0.00
7.50 3.00 0.00
8.00 3.00 0.00
8.50 3.00 0.00
9.00 3.00 0.00
9.50 3.00 0.00
10.00 3.00 0.00
10.50 3.00 0.00
11.00 3.00 0.00
11.50 3.00 0.00
12.00 3.00 0.00
12.50 3.00 0.00
13.00 3.00 0.00
13.50 3.00 0.00
14.00 3.00 0.00
14.50 3.00 0.00
15.00 3.00 0.00


-15.00 3.25 0.00
-14.50 3.25 0.00
-14.00 3.25 0.00
-13.50 3.25 0.00
-13.00 3.25 0.00
-12.50 3.25 0.00
-12.00 3.25 0.00
-11.50 3.25 0.00
-11.00 3.25 0.00
-10.50 3.25 0.00
-10.00 3.25 0.00
-9.50 3.25 0.00
-9.00 3.25 0.00
-8.50 3.25 0.00
-8.00 3.25 0.00
-7.50 3.25 0.00
-7.00 3.25 0.00
-6.50 3.25 -0.00
-6.00 3.25 -0.00
-5.50 3.25 -0.00
-5.00 3.25 -0.00
-4.50 3.25 -0.00
-4.00 3.25 -0.00
-3.50 3.25 -0.00
-3.00 3.25 -0.00
-2.50 3.25 -0.00
-2.00 3.25 -0.00
-1.50 3.25 -0.00
-1.00 3.25 -0.01
-0.50 3.25 -0.02
0.00 3.25 -0.03
0.50 3.25 -0.02
1.00 3.25 -0.01
1.50 3.25 -0.00
2.00 3.25 -0.00
2.50 3.25 -0.00
3.00 3.25 -0.00
3.50 3.25 -0.00
4.00 3.25 -0.00
4.50 3.25 -0.00
5.00 3.25 -0.00
5.50 3.25 -0.00
6.00 3.25 -0.00
6.50 3.25 -0.00
7.00 3.25 0.00
7.50 3.25 0.00
8.00 3.25 0.00
8.50 3.25 0.00
9.00 3.25 0.00
9.50 3.25 0.00
10.00 3.25 0.00
10.50 3.25 0.00
11.00 3.25 0.00
11.50 3.25 0.00
12.00 3.25 0.00
12.50 3.25 0.00
13.00 3.25 0.00
13.50 3.25 0.00
14.00 3.25 0.00
14.50 3.25 0.00
15.00 3.25 0.00


-15.00 3.50 0.00
-14.50 3.50 0.00
-14.00 3.50 0.00
-13.50 3.50 0.00
-13.00 3.50 0.00
-12.50 3.50 0.00
-12.00 3.50 0.00
-11.50 3.50 0.00
-11.00 3.50 0.00
-10.50 3.50 0.00
-10.00 3.50 0.00
-9.50 3.50 0.00
-9.00 3.50 0.00
-8.50 3.50 0.00
-8.00 3.50 0.00
-7.50 3.50 0.00
-7.00 3.50 -0.00
-6.50 3.50 -0.00
-6.00 3.50 -0.00
-5.50 3.50 -0.00
-5.00 3.50 -0.00
-4.50 3.50 -0.00
-4.00 3.50 -0.00
-3.50 3.50 -0.00
-3.00 3.50 -0.00
-2.50 3.50 -0.00
-2.00 3.50 -0.00
-1.50 3.50 -0.01
-1.00 3.50 -0.01
-0.50 3.50 -0.02
0.00 3.50 -0.04
0.50 3.50 -0.02
1.00 3.50 -0.01
1.50 3.50 -0.01
2.00 3.50 -0.00
2.50 3.50 -0.00
3.00 3.50 -0.00
3.50 3.50 -0.00
4.00 3.50 -0.00
4.50 3.50 -0.00
5.00 3.50 -0.00
5.50 3.50 -0.00
6.00 3.50 -0.00
6.50 3.50 -0.00
7.00 3.50 -0.00
7.50 3.50 0.00
8.00 3.50 0.00
8.50 3.50 0.00
9.00 3.50 0.00
9.50 3.50 0.00
10.00 3.50 0.00
10.50 3.50 0.00
11.00 3.50 0.00
11.50 3.50 0.00
12.00 3.50 0.00
12.50 3.50 0.00
13.00 3.50 0.00
13.50 3.50 0.00
14.00 3.50 0.00
14.50 3.50 0.00
15.00 3.50 0.00


-15.00 3.75 0.00
-14.50 3.75 0.00
-14.00 3.75 0.00
-13.50 3.75 0.00
-13.00 3.75 0.00
-12.50 3.75 0.00
-12.00 3.75 0.00
-11.50 3.75 0.00
-11.00 3.75 0.00
-10.50 3.75 0.00
-10.00 3.75 0.00
-9.50 3.75 0.00
-9.00 3.75 0.00
-8.50 3.75 0.00
-8.00 3.75 0.00
-7.50 3.75 -0.00
-7.00 3.75 -0.00
-6.50 3.75 -0.00
-6.00 3.75 -0.00
-5.50 3.75 -0.00
-5.00 3.75 -0.00
-4.50 3.75 -0.00
-4.00 3.75 -0.00
-3.50 3.75 -0.00
-3.00 3.75 -0.00
-2.50 3.75 -0.00
-2.00 3.75 -0.00
-1.50 3.75 -0.01
-1.00 3.75 -0.02
-0.50 3.75 -0.03
0.00 3.75 -0.05
0.50 3.75 -0.03
1.00 3.75 -0.02
1.50 3.75 -0.01
2.00 3.75 -0.00
2.50 3.75 -0.00
3.00 3.75 -0.00
3.50 3.75 -0.00
4.00 3.75 -0.00
4.50 3.75 -0.00
5.00 3.75 -0.00
5.50 3.75 -0.00
6.00 3.75 -0.00
6.50 3.75 -0.00
7.00 3.75 -0.00
7.50 3.75 -0.00
8.00 3.75 0.00
8.50 3.75 0.00
9.00 3.75 0.00
9.50 3.75 0.00
10.00 3.75 0.00
10.50 3.75 0.00
11.00 3.75 0.00
11.50 3.75 0.00
12.00 3.75 0.00
12.50 3.75 0.00
13.00 3.75 0.00
13.50 3.75 0.00
14.00 3.75 0.00
14.50 3.75 0.00
15.00 3.75 0.00


-15.00 4.00 0.00
-14.50 4.00 0.00
-14.00 4.00 0.00
-13.50 4.00 0.00
-13.00 4.00 0.00
-12.50 4.00 0.00
-12.00 4.00 0.00
-11.50 4.00 0.00
-11.00 4.00 0.00
-10.50 4.00 0.00
-10.00 4.00 0.00
-9.50 4.00 0.00
-9.00 4.00 0.00
-8.50 4.00 0.00
-8.00 4.00 -0.00
-7.50 4.00 -0.00
-7.00 4.00 -0.00
-6.50 4.00 -0.00
-6.00 4.00 -0.00
-5.50 4.00 -0.00
-5.00 4.00 -0.00
-4.50 4.00 -0.00
-4.00 4.00 -0.00
-3.50 4.00 -0.00
-3.00 4.00 -0.00
-2.50 4.00 -0.00
-2.00 4.00 -0.01
-1.50 4.00 -0.01
-1.00 4.00 -0.02
-0.50 4.00 -0.04
0.00 4.00 -0.07
0.50 4.00 -0.04
1.00 4.00 -0.02
1.50 4.00 -0.01
2.00 4.00 -0.01
2.50 4.00 -0.00
3.00 4.00 -0.00
3.50 4.00 -0.00
4.00 4.00 -0.00
4.50 4.00 -0.00
5.00 4.00 -0.00
5.50 4.00 -0.00
6.00 4.00 -0.00
6.50 4.00 -0.00
7.00 4.00 -0.00
7.50 4.00 -0.00
8.00 4.00 -0.00
8.50 4.00 0.00
9.00 4.00 0.00
9.50 4.00 0.00
10.00 4.00 0.00
10.50 4.00 0.00
11.00 4.00 0.00
11.50 4.00 0.00
12.00 4.00 0.00
12.50 4.00 0.00
13.00 4.00 0.00
13.50 4.00 0.00
14.00 4.00 0.00
14.50 4.00 0.00
15.00 4.00 0.00


-15.00 4.25 0.00
-14.50 4.25 0.00
-14.00 4.25 0.00
-13.50 4.25 0.00
-13.00 4.25 0.00
-12.50 4.25 0.00
-12.00 4.25 0.00
-11.50 4.25 0.00
-11.00 4.25 0.00
-10.50 4.25 0.00
-10.00 4.25 0.00
-9.50 4.25 0.00
-9.00 4.25 0.00
-8.50 4.25 -0.00
-8.00 4.25 -0.00
-7.50 4.25 -0.00
-7.00 4.25 -0.00
-6.50 4.25 -0.00
-6.00 4.25 -0.00
-5.50 4.25 -0.00
-5.00 4.25 -0.00
-4.50 4.25 -0.00
-4.00 4.25 -0.00
-3.50 4.25 -0.00
-3.00 4.25 -0.00
-2.50 4.25 -0.00
-2.00 4.25 -0.01
-1.50 4.25 -0.02
-1.00 4.25 -0.03
-0.50 4.25 -0.05
0.00 4.25 -0.08
0.50 4.25 -0.05
1.00 4.25 -0.03
1.50 4.25 -0.02
2.00 4.25 -0.01
2.50 4.25 -0.00
3.00 4.25 -0.00
3.50 4.25 -0.00
4.00 4.25 -0.00
4.50 4.25 -0.00
5.00 4.25 -0.00
5.50 4.25 -0.00
6.00 4.25 -0.00
6.50 4.25 -0.00
7.00 4.25 -0.00
7.50 4.25 -0.00
8.00 4.25 -0.00
8.50 4.25 -0.00
9.00 4.25 0.00
9.50 4.25 0.00
10.00 4.25 0.00
10.50 4.25 0.00
11.00 4.25 0.00
11.50 4.25 0.00
12.00 4.25 0.00
12.50 4.25 0.00
13.00 4.25 0.00
13.50 4.25 0.00
14.00 4.25 0.00
14.50 4.25 0.00
15.00 4.25 0.00


-15.00 4.50 0.00
-14.50 4.50 0.00
-14.00 4.50 0.00
-13.50 4.50 0.00
-13.00 4.50 0.00
-12.50 4.50 0.00
-12.00 4.50 0.00
-11.50 4.50 0.00
-11.00 4.50 0.00
-10.50 4.50 0.00
-10.00 4.50 0.00
-9.50 4.50 0.00
-9.00 4.50 -0.00
-8.50 4.50 -0.00
-8.00 4.50 -0.00
-7.50 4.50 -0.00
-7.00 4.50 -0.00
-6.50 4.50 -0.00
-6.00 4.50 -0.00
-5.50 4.50 -0.00
-5.00 4.50 -0.00
-4.50 4.50 -0.00
-4.00 4.50 -0.00
-3.50 4.50 -0.00
-3.00 4.50 -0.00
-2.50 4.50 -0.01
-2.00 4.50 -0.01
-1.50 4.50 -0.02
-1.00 4.50 -0.04
-0.50 4.50 -0.07
0.00 4.50 -0.10
0.50 4.50 -0.07
1.00 4.50 -0.04
1.50 4.50 -0.02
2.00 4.50 -0.01
2.50 4.50 -0.01
3.00 4.50 -0.00
3.50 4.50 -0.00
4.00 4.50 -0.00
4.50 4.50 -0.00
5.00 4.50 -0.00
5.50 4.50 -0.00
6.00 4.50 -0.00
6.50 4.50 -0.00
7.00 4.50 -0.00
7.50 4.50 -0.00
8.00 4.50 -0.00
8.50 4.50 -0.00
9.00 4.50 -0.00
9.50 4.50 0.00
10.00 4.50 0.00
10.50 4.50 0.00
11.00 4.50 0.00
11.50 4.50 0.00
12.00 4.50 0.00
12.50 4.50 0.00
13.00 4.50 0.00
13.50 4.50 0.00
14.00 4.50 0.00
14.50 4.50 0.00
15.00 4.50 0.00


-15.00 4.75 0.00
-14.50 4.75 0.00
-14.00 4.75 0.00
-13.50 4.75 0.00
-13.00 4.75 0.00
-12.50 4.75 0.00
-12.00 4.75 0.00
-11.50 4.75 0.00
-11.00 4.75 0.00
-10.50 4.75 0.00
-10.00 4.75 0.00
-9.50 4.75 -0.00
-9.00 4.75 -0.00
-8.50 4.75 -0.00
-8.00 4.75 -0.00
-7.50 4.75 -0.00
-7.00 4.75 -0.00
-6.50 4.75 -0.00
-6.00 4.75 -0.00
-5.50 4.75 -0.00
-5.00 4.75 -0.00
-4.50 4.75 -0.00
-4.00 4.75 -0.00
-3.50 4.75 -0.00
-3.00 4.75 -0.00
-2.50 4.75 -0.01
-2.00 4.75 -0.02
-1.50 4.75 -0.03
-1.00 4.75 -0.05
-0.50 4.75 -0.08
0.00 4.75 -0.13
0.50 4.75 -0.08
1.00 4.75 -0.05
1.50 4.75 -0.03
2.00 4.75 -0.02
2.50 4.75 -0.01
3.00 4.75 -0.00
3.50 4.75 -0.00
4.00 4.75 -0.00
4.50 4.75 -0.00
5.00 4.75 -0.00
5.50 4.75 -0.00
6.00 4.75 -0.00
6.50 4.75 -0.00
7.00 4.75 -0.00
7.50 4.75 -0.00
8.00 4.75 -0.00
8.50 4.75 -0.00
9.00 4.75 -0.00
9.50 4.75 -0.00
10.00 4.75 0.00
10.50 4.75 0.00
11.00 4.75 0.00
11.50 4.75 0.00
12.00 4.75 0.00
12.50 4.75 0.00
13.00 4.75 0.00
13.50 4.75 0.00
14.00 4.75 0.00
14.50 4.75 0.00
15.00 4.75 0.00


-15.00 5.00 0.00
-14.50 5.00 0.00
-14.00 5.00 0.00
-13.50 5.00 0.00
-13.00 5.00 0.00
-12.50 5.00 0.00
-12.00 5.00 0.00
-11.50 5.00 0.00
-11.00 5.00 0.00
-10.50 5.00 0.00
-10.00 5.00 -0.00
-9.50 5.00 -0.00
-9.00 5.00 -0.00
-8.50 5.00 -0.00
-8.00 5.00 -0.00
-7.50 5.00 -0.00
-7.00 5.00 -0.00
-6.50 5.00 -0.00
-6.00 5.00 -0.00
-5.50 5.00 -0.00
-5.00 5.00 -0.00
-4.50 5.00 -0.00
-4.00 5.00 -0.00
-3.50 5.00 -0.00
-3.00 5.00 -0.01
-2.50 5.00 -0.01
-2.00 5.00 -0.02
-1.50 5.00 -0.04
-1.00 5.00 -0.07
-0.50 5.00 -0.10
0.00 5.00 -0.15
0.50 5.00 -0.10
1.00 5.00 -0.07
1.50 5.00 -0.04
2.00 5.00 -0.02
2.50 5.00 -0.01
3.00 5.00 -0.01
3.50 5.00 -0.00
4.00 5.00 -0.00
4.50 5.00 -0.00
5.00 5.00 -0.00
5.50 5.00 -0.00
6.00 5.00 -0.00
6.50 5.00 -0.00
7.00 5.00 -0.00
7.50 5.00 -0.00
8.00 5.00 -0.00
8.50 5.00 -0.00
9.00 5.00 -0.00
9.50 5.00 -0.00
10.00 5.00 -0.00
10.50 5.00 0.00
11.00 5.00 0.00
11.50 5.00 0.00
12.00 5.00 0.00
12.50 5.00 0.00
13.00 5.00 0.00
13.50 5.00 0.00
14.00 5.00 0.00
14.50 5.00 0.00
15.00 5.00 0.00


-15.00 5.25 0.00
-14.50 5.25 0.00
-14.00 5.25 0.00
-13.50 5.25 0.00
-13.00 5.25 0.00
-12.50 5.25 0.00
-12.00 5.25 0.00
-11.50 5.25 0.00
-11.00 5.25 0.00
-10.50 5.25 -0.00
-10.00 5.25 -0.00
-9.50 5.25 -0.00
-9.00 5.25 -0.00
-8.50 5.25 -0.00
-8.00 5.25 -0.00
-7.50 5.25 -0.00
-7.00 5.25 -0.00
-6.50 5.25 -0.00
-6.00 5.25 -0.00
-5.50 5.25 -0.00
-5.00 5.25 -0.00
-4.50 5.25 -0.00
-4.00 5.25 -0.00
-3.50 5.25 -0.00
-3.00 5.25 -0.01
-2.50 5.25 -0.02
-2.00 5.25 -0.03
-1.50 5.25 -0.05
-1.00 5.25 -0.08
-0.50 5.25 -0.13
0.00 5.25 -0.18
0.50 5.25 -0.13
1.00 5.25 -0.08
1.50 5.25 -0.05
2.00 5.25 -0.03
2.50 5.25 -0.02
3.00 5.25 -0.01
3.50 5.25 -0.00
4.00 5.25 -0.00
4.50 5.25 -0.00
5.00 5.25 -0.00
5.50 5.25 -0.00
6.00 5.25 -0.00
6.50 5.25 -0.00
7.00 5.25 -0.00
7.50 5.25 -0.00
8.00 5.25 -0.00
8.50 5.25 -0.00
9.00 5.25 -0.00
9.50 5.25 -0.00
10.00 5.25 -0.00
10.50 5.25 -0.00
11.00 5.25 0.00
11.50 5.25 0.00
12.00 5.25 0.00
12.50 5.25 0.00
13.00 5.25 0.00
13.50 5.25 0.00
14.00 5.25 0.00
14.50 5.25 0.00
15.00 5.25 0.00


-15.00 5.50 0.00
-14.50 5.50 0.00
-14.00 5.50 0.00
-13.50 5.50 0.00
-13.00 5.50 0.00
-12.50 5.50 0.00
-12.00 5.50 0.00
-11.50 5.50 0.00
-11.00 5.50 -0.00
-10.50 5.50 -0.00
-10.00 5.50 -0.00
-9.50 5.50 -0.00
-9.00 5.50 -0.00
-8.50 5.50 -0.00
-8.00 5.50 -0.00
-7.50 5.50 -0.00
-7.00 5.50 -0.00
-6.50 5.50 -0.00
-6.00 5.50 -0.00
-5.50 5.50 -0.00
-5.00 5.50 -0.00
-4.50 5.50 -0.00
-4.00 5.50 -0.00
-3.50 5.50 -0.01
-3.00 5.50 -0.01
-2.50 5.50 -0.02
-2.00 5.50 -0.04
-1.50 5.50 -0.07
-1.00 5.50 -0.10
-0.50 5.50 -0.15
0.00 5.50 -0.21
0.50 5.50 -0.15
1.00 5.50 -0.10
1.50 5.50 -0.07
2.00 5.50 -0.04
2.50 5.50 -0.02
3.00 5.50 -0.01
3.50 5.50 -0.01
4.00 5.50 -0.00
4.50 5.50 -0.00
5.00 5.50 -0.00
5.50 5.50 -0.00
6.00 5.50 -0.00
6.50 5.50 -0.00
7.00 5.50 -0.00
7.50 5.50 -0.00
8.00 5.50 -0.00
8.50 5.50 -0.00
9.00 5.50 -0.00
9.50 5.50 -0.00
10.00 5.50 -0.00
10.50 5.50 -0.00
11.00 5.50 -0.00
11.50 5.50 0.00
12.00 5.50 0.00
12.50 5.50 0.00
13.00 5.50 0.00
13.50 5.50 0.00
14.00 5.50 0.00
14.50 5.50 0.00
15.00 5.50 0.00


-15.00 5.75 0.00
-14.50 5.75 0.00
-14.00 5.75 0.00
-13.50 5.75 0.00
-13.00 5.75 0.00
-12.50 5.75 0.00
-12.00 5.75 0.00
-11.50 5.75 -0.00
-11.00 5.75 -0.00
-10.50 5.75 -0.00
-10.00 5.75 -0.00
-9.50 5.75 -0.00
-9.00 5.75 -0.00
-8.50 5.75 -0.00
-8.00 5.75 -0.00
-7.50 5.75 -0.00
-7.00 5.75 -0.00
-6.50 5.75 -0.00
-6.00 5.75 -0.00
-5.50 5.75 -0.00
-5.00 5.75 -0.00
-4.50 5.75 -0.00
-4.00 5.75 -0.00
-3.50 5.75 -0.01
-3.00 5.75 -0.02
-2.50 5.75 -0.03
-2.00 5.75 -0.05
-1.50 5.75 -0.08
-1.00 5.75 -0.13
-0.50 5.75 -0.18
0.00 5.75 -0.23
0.50 5.75 -0.18
1.00 5.75 -0.13
1.50 5.75 -0.08
2.00 5.75 -0.05
2.50 5.75 -0.03
3.00 5.75 -0.02
3.50 5.75 -0.01
4.00 5.75 -0.00
4.50 5.75 -0.00
5.00 5.75 -0.00
5.50 5.75 -0.00
6.00 5.75 -0.00
6.50 5.75 -0.00
7.00 5.75 -0.00
7.50 5.75 -0.00
8.00 5.75 -0.00
8.50 5.75 -0.00
9.00 5.75 -0.00
9.50 5.75 -0.00
10.00 5.75 -0.00
10.50 5.75 -0.00
11.00 5.75 -0.00
11.50 5.75 -0.00
12.00 5.75 0.00
12.50 5.75 0.00
13.00 5.75 0.00
13.50 5.75 0.00
14.00 5.75 0.00
14.50 5.75 0.00
15.00 5.75 0.00


-15.00 6.00 0.00
-14.50 6.00 0.00
-14.00 6.00 0.00
-13.50 6.00 0.00
-13.00 6.00 0.00
-12.50 6.00 0.00
-12.00 6.00 -0.00
-11.50 6.00 -0.00
-11.00 6.00 -0.00
-10.50 6.00 -0.00
-10.00 6.00 -0.00
-9.50 6.00 -0.00
-9.00 6.00 -0.00
-8.50 6.00 -0.00
-8.00 6.00 -0.00
-7.50 6.00 -0.00
-7.00 6.00 -0.00
-6.50 6.00 -0.00
-6.00 6.00 -0.00
-5.50 6.00 -0.00
-5.00 6.00 -0.00
-4.50 6.00 -0.00
-4.00 6.00 -0.01
-3.50 6.00 -0.01
-3.00 6.00 -0.02
-2.50 6.00 -0.04
-2.00 6.00 -0.07
-1.50 6.00 -0.10
-1.00 6.00 -0.15
-0.50 6.00 -0.21
0.00 6.00 -0.26
0.50 6.00 -0.21
1.00 6.00 -0.15
1.50 6.00 -0.10
2.00 6.00 -0.07
2.50 6.00 -0.04
3.00 6.00 -0.02
3.50 6.00 -0.01
4.00 6.00 -0.01
4.50 6.00 -0.00
5.00 6.00 -0.00
5.50 6.00 -0.00
6.00 6.00 -0.00
6.50 6.00 -0.00
7.00 6.00 -0.00
7.50 6.00 -0.00
8.00 6.00 -0.00
8.50 6.00 -0.00
9.00 6.00 -0.00
9.50 6.00 -0.00
10.00 6.00 -0.00
10.50 6.00 -0.00
11.00 6.00 -0.00
11.50 6.00 -0.00
12.00 6.00 -0.00
12.50 6.00 0.00
13.00 6.00 0.00
13.50 6.00 0.00
14.00 6.00 0.00
14.50 6.00 0.00
15.00 6.00 0.00


-15.00 6.25 0.00
-14.50 6.25 0.00
-14.00 6.25 0.00
-13.50 6.25 0.00
-13.00 6.25 0.00
-12.50 6.25 -0.00
-12.00 6.25 -0.00
-11.50 6.25 -0.00
-11.00 6.25 -0.00
-10.50 6.25 -0.00
-10.00 6.25 -0.00
-9.50 6.25 -0.00
-9.00 6.25 -0.00
-8.50 6.25 -0.00
-8.00 6.25 -0.00
-7.50 6.25 -0.00
-7.00 6.25 -0.00
-6.50 6.25 -0.00
-6.00 6.25 -0.00
-5.50 6.25 -0.00
-5.00 6.25 -0.00
-4.50 6.25 -0.00
-4.00 6.25 -0.01
-3.50 6.25 -0.02
-3.00 6.25 -0.03
-2.50 6.25 -0.05
-2.00 6.25 -0.08
-1.50 6.25 -0.13
-1.00 6.25 -0.18
-0.50 6.25 -0.23
0.00 6.25 -0.29
0.50 6.25 -0.23
1.00 6.25 -0.18
1.50 6.25 -0.13
2.00 6.25 -0.08
2.50 6.25 -0.05
3.00 6.25 -0.03
3.50 6.25 -0.02
4.00 6.25 -0.01
4.50 6.25 -0.00
5.00 6.25 -0.00
5.50 6.25 -0.00
6.00 6.25 -0.00
6.50 6.25 -0.00
7.00 6.25 -0.00
7.50 6.25 -0.00
8.00 6.25 -0.00
8.50 6.25 -0.00
9.00 6.25 -0.00
9.50 6.25 -0.00
10.00 6.25 -0.00
10.50 6.25 -0.00
11.00 6.25 -0.00
11.50 6.25 -0.00
12.00 6.25 -0.00
12.50 6.25 -0.00
13.00 6.25 0.00
13.50 6.25 0.00
14.00 6.25 0.00
14.50 6.25 0.00
15.00 6.25 0.00


-15.00 6.50 0.00
-14.50 6.50 0.00
-14.00 6.50 0.00
-13.50 6.50 0.00
-13.00 6.50 -0.00
-12.50 6.50 -0.00
-12.00 6.50 -0.00
-11.50 6.50 -0.00
-11.00 6.50 -0.00
-10.50 6.50 -0.00
-10.00 6.50 -0.00
-9.50 6.50 -0.00
-9.00 6.50 -0.00
-8.50 6.50 -0.00
-8.00 6.50 -0.00
-7.50 6.50 -0.00
-7.00 6.50 -0.00
-6.50 6.50 -0.00
-6.00 6.50 -0.00
-5.50 6.50 -0.00
-5.00 6.50 -0.00
-4.50 6.50 -0.01
-4.00 6.50 -0.01
-3.50 6.50 -0.02
-3.00 6.50 -0.04
-2.50 6.50 -0.07
-2.00 6.50 -0.10
-1.50 6.50 -0.15
-1.00 6.50 -0.21
-0.50 6.50 -0.26
0.00 6.50 -0.31
0.50 6.50 -0.26
1.00 6.50 -0.21
1.50 6.50 -0.15
2.00 6.50 -0.10
2.50 6.50 -0.07
3.00 6.50 -0.04
3.50 6.50 -0.02
4.00 6.50 -0.01
4.50 6.50 -0.01
5.00 6.50 -0.00
5.50 6.50 -0.00
6.00 6.50 -0.00
6.50 6.50 -0.00
7.00 6.50 -0.00
7.50 6.50 -0.00
8.00 6.50 -0.00
8.50 6.50 -0.00
9.00 6.50 -0.00
9.50 6.50 -0.00
10.00 6.50 -0.00
10.50 6.50 -0.00
11.00 6.50 -0.00
11.50 6.50 -0.00
12.00 6.50 -0.00
12.50 6.50 -0.00
13.00 6.50 -0.00
13.50 6.50 0.00
14.00 6.50 0.00
14.50 6.50 0.00
15.00 6.50 0.00


-15.00 6.75 0.00
-14.50 6.75 0.00
-14.00 6.75 0.00
-13.50 6.75 -0.00
-13.00 6.75 -0.00
-12.50 6.75 -0.00
-12.00 6.75 -0.00
-11.50 6.75 -0.00
-11.00 6.75 -0.00
-10.50 6.75 -0.00
-10.00 6.75 -0.00
-9.50 6.75 -0.00
-9.00 6.75 -0.00
-8.50 6.75 -0.00
-8.00 6.75 -0.00
-7.50 6.75 -0.00
-7.00 6.75 -0.00
-6.50 6.75 -0.00
-6.00 6.75 -0.00
-5.50 6.75 -0.00
-5.00 6.75 -0.01
-4.50 6.75 -0.01
-4.00 6.75 -0.02
-3.50 6.75 -0.03
-3.00 6.75 -0.05
-2.50 6.75 -0.08
-2.00 6.75 -0.13
-1.50 6.75 -0.18
-1.00 6.75 -0.23
-0.50 6.75 -0.29
0.00 6.75 -0.33
0.50 6.75 -0.29
1.00 6.75 -0.23
1.50 6.75 -0.18
2.00 6.75 -0.13
2.50 6.75 -0.08
3.00 6.75 -0.05
3.50 6.75 -0.03
4.00 6.75 -0.02
4.50 6.75 -0.01
5.00 6.75 -0.01
5.50 6.75 -0.00
6.00 6.75 -0.00
6.50 6.75 -0.00
7.00 6.75 -0.00
7.50 6.75 -0.00
8.00 6.75 -0.00
8.50 6.75 -0.00
9.00 6.75 -0.00
9.50 6.75 -0.00
10.00 6.75 -0.00
10.50 6.75 -0.00
11.00 6.75 -0.00
11.50 6.75 -0.00
12.00 6.75 -0.00
12.50 6.75 -0.00
13.00 6.75 -0.00
13.50 6.75 -0.00
14.00 6.75 0.00
14.50 6.75 0.00
15.00 6.75 0.00


-15.00 7.00 0.00
-14.50 7.00 0.00
-14.00 7.00 -0.00
-13.50 7.00 -0.00
-13.00 7.00 -0.00
-12.50 7.00 -0.00
-12.00 7.00 -0.00
-11.50 7.00 -0.00
-11.00 7.00 -0.00
-10.50 7.00 -0.00
-10.00 7.00 -0.00
-9.50 7.00 -0.00
-9.00 7.00 -0.00
-8.50 7.00 -0.00
-8.00 7.00 -0.00
-7.50 7.00 -0.00
-7.00 7.00 -0.00
-6.50 7.00 -0.00
-6.00 7.00 -0.00
-5.50 7.00 -0.00
-5.00 7.00 -0.01
-4.50 7.00 -0.01
-4.00 7.00 -0.02
-3.50 7.00 -0.04
-3.00 7.00 -0.07
-2.50 7.00 -0.10
-2.00 7.00 -0.15
-1.50 7.00 -0.20
-1.00 7.00 -0.26
-0.50 7.00 -0.31
0.00 7.00 -0.34
0.50 7.00 -0.31
1.00 7.00 -0.26
1.50 7.00 -0.20
2.00 7.00 -0.15
2.50 7.00 -0.10
3.00 7.00 -0.07
3.50 7.00 -0.04
4.00 7.00 -0.02
4.50 7.00 -0.01
5.00 7.00 -0.01
5.50 7.00 -0.00
6.00 7.00 -0.00
6.50 7.00 -0.00
7.00 7.00 -0.00
7.50 7.00 -0.00
8.00 7.00 -0.00
8.50 7.00 -0.00
9.00 7.00 -0.00
9.50 7.00 -0.00
10.00 7.00 -0.00
10.50 7.00 -0.00
11.00 7.00 -0.00
11.50 7.00 -0.00
12.00 7.00 -0.00
12.50 7.00 -0.00
13.00 7.00 -0.00
13.50 7.00 -0.00
14.00 7.00 -0.00
14.50 7.00 0.00
15.00 7.00 0.00


-15.00 7.25 0.00
-14.50 7.25 -0.00
-14.00 7.25 -0.00
-13.50 7.25 -0.00
-13.00 7.25 -0.00
-12.50 7.25 -0.00
-12.00 7.25 -0.00
-11.50 7.25 -0.00
-11.00 7.25 -0.00
-10.50 7.25 -0.00
-10.00 7.25 -0.00
-9.50 7.25 -0.00
-9.00 7.25 -0.00
-8.50 7.25 -0.00
-8.00 7.25 -0.00
-7.50 7.25 -0.00
-7.00 7.25 -0.00
-6.50 7.25 -0.00
-6.00 7.25 -0.00
-5.50 7.25 -0.01
-5.00 7.25 -0.01
-4.50 7.25 -0.02
-4.00 7.25 -0.03
-3.50 7.25 -0.05
-3.00 7.25 -0.08
-2.50 7.25 -0.13
-2.00 7.25 -0.18
-1.50 7.25 -0.23
-1.00 7.25 -0.29
-0.50 7.25 -0.33
0.00 7.25 -0.35
0.50 7.25 -0.33
1.00 7.25 -0.29
1.50 7.25 -0.23
2.00 7.25 -0.18
2.50 7.25 -0.13
3.00 7.25 -0.08
3.50 7.25 -0.05
4.00 7.25 -0.03
4.50 7.25 -0.02
5.00 7.25 -0.01
5.50 7.25 -0.01
6.00 7.25 -0.00
6.50 7.25 -0.00
7.00 7.25 -0.00
7.50 7.25 -0.00
8.00 7.25 -0.00
8.50 7.25 -0.00
9.00 7.25 -0.00
9.50 7.25 -0.00
10.00 7.25 -0.00
10.50 7.25 -0.00
11.00 7.25 -0.00
11.50 7.25 -0.00
12.00 7.25 -0.00
12.50 7.25 -0.00
13.00 7.25 -0.00
13.50 7.25 -0.00
14.00 7.25 -0.00
14.50 7.25 -0.00
15.00 7.25 0.00


-15.00 7.50 -0.00
-14.50 7.50 -0.00
-14.00 7.50 -0.00
-13.50 7.50 -0.00
-13.00 7.50 -0.00
-12.50 7.50 -0.00
-12.00 7.50 -0.00
-11.50 7.50 -0.00
-11.00 7.50 -0.00
-10.50 7.50 -0.00
-10.00 7.50 -0.00
-9.50 7.50 -0.00
-9.00 7.50 -0.00
-8.50 7.50 -0.00
-8.00 7.50 -0.00
-7.50 7.50 -0.00
-7.00 7.50 -0.00
-6.50 7.50 -0.00
-6.00 7.50 -0.00
-5.50 7.50 -0.01
-5.00 7.50 -0.01
-4.50 7.50 -0.02
-4.00 7.50 -0.04
-3.50 7.50 -0.07
-3.00 7.50 -0.10
-2.50 7.50 -0.15
-2.00 7.50 -0.20
-1.50 7.50 -0.26
-1.00 7.50 -0.31
-0.50 7.50 -0.34
0.00 7.50 -0.34
0.50 7.50 -0.34
1.00 7.50 -0.31
1.50 7.50 -0.26
2.00 7.50 -0.20
2.50 7.50 -0.15
3.00 7.50 -0.10
3.50 7.50 -0.07
4.00 7.50 -0.04
4.50 7.50 -0.02
5.00 7.50 -0.01
5.50 7.50 -0.01
6.00 7.50 -0.00
6.50 7.50 -0.00
7.00 7.50 -0.00
7.50 7.50 -0.00
8.00 7.50 -0.00
8.50 7.50 -0.00
9.00 7.50 -0.00
9.50 7.50 -0.00
10.00 7.50 -0.00
10.50 7.50 -0.00
11.00 7.50 -0.00
11.50 7.50 -0.00
12.00 7.50 -0.00
12.50 7.50 -0.00
13.00 7.50 -0.00
13.50 7.50 -0.00
14.00 7.50 -0.00
14.50 7.50 -0.00
15.00 7.50 -0.00


-15.00 7.75 -0.00
-14.50 7.75 -0.00
-14.00 7.75 -0.00
-13.50 7.75 -0.00
-13.00 7.75 -0.00
-12.50 7.75 -0.00
-12.00 7.75 -0.00
-11.50 7.75 -0.00
-11.00 7.75 -0.00
-10.50 7.75 -0.00
-10.00 7.75 -0.00
-9.50 7.75 -0.00
-9.00 7.75 -0.00
-8.50 7.75 -0.00
-8.00 7.75 -0.00
-7.50 7.75 -0.00
-7.00 7.75 -0.00
-6.50 7.75 -0.00
-6.00 7.75 -0.01
-5.50 7.75 -0.01
-5.00 7.75 -0.02
-4.50 7.75 -0.03
-4.00 7.75 -0.05
-3.50 7.75 -0.08
-3.00 7.75 -0.13
-2.50 7.75 -0.18
-2.00 7.75 -0.23
-1.50 7.75 -0.29
-1.00 7.75 -0.33
-0.50 7.75 -0.35
0.00 7.75 -0.33
0.50 7.75 -0.35
1.00 7.75 -0.33
1.50 7.75 -0.29
2.00 7.75 -0.23
2.50 7.75 -0.18
3.00 7.75 -0.13
3.50 7.75 -0.08
4.00 7.75 -0.05
4.50 7.75 -0.03
5.00 7.75 -0.02
5.50 7.75 -0.01
6.00 7.75 -0.01
6.50 7.75 -0.00
7.00 7.75 -0.00
7.50 7.75 -0.00
8.00 7.75 -0.00
8.50 7.75 -0.00
9.00 7.75 -0.00
9.50 7.75 -0.00
10.00 7.75 -0.00
10.50 7.75 -0.00
11.00 7.75 -0.00
11.50 7.75 -0.00
12.00 7.75 -0.00
12.50 7.75 -0.00
13.00 7.75 -0.00
13.50 7.75 -0.00
14.00 7.75 -0.00
14.50 7.75 -0.00
15.00 7.75 -0.00


-15.00 8.00 -0.00
-14.50 8.00 -0.00
-14.00 8.00 -0.00
-13.50 8.00 -0.00
-13.00 8.00 -0.00
-12.50 8.00 -0.00
-12.00 8.00 -0.00
-11.50 8.00 -0.00
-11.00 8.00 -0.00
-10.50 8.00 -0.00
-10.00 8.00 -0.00
-9.50 8.00 -0.00
-9.00 8.00 -0.00
-8.50 8.00 -0.00
-8.00 8.00 -0.00
-7.50 8.00 -0.00
-7.00 8.00 -0.00
-6.50 8.00 -0.00
-6.00 8.00 -0.01
-5.50 8.00 -0.01
-5.00 8.00 -0.02
-4.50 8.00 -0.04
-4.00 8.00 -0.07
-3.50 8.00 -0.10
-3.00 8.00 -0.15
-2.50 8.00 -0.20
-2.00 8.00 -0.26
-1.50 8.00 -0.31
-1.00 8.00 -0.34
-0.50 8.00 -0.34
0.00 8.00 -0.31
0.50 8.00 -0.34
1.00 8.00 -0.34
1.50 8.00 -0.31
2.00 8.00 -0.26
2.50 8.00 -0.20
3.00 8.00 -0.15
3.50 8.00 -0.10
4.00 8.00 -0.07
4.50 8.00 -0.04
5.00 8.00 -0.02
5.50 8.00 -0.01
6.00 8.00 -0.01
6.50 8.00 -0.00
7.00 8.00 -0.00
7.50 8.00 -0.00
8.00 8.00 -0.00
8.50 8.00 -0.00
9.00 8.00 -0.00
9.50 8.00 -0.00
10.00 8.00 -0.00
10.50 8.00 -0.00
11.00 8.00 -0.00
11.50 8.00 -0.00
12.00 8.00 -0.00
12.50 8.00 -0.00
13.00 8.00 -0.00
13.50 8.00 -0.00
14.00 8.00 -0.00
14.50 8.00 -0.00
15.00 8.00 -0.00


-15.00 8.25 -0.00
-14.50 8.25 -0.00
-14.00 8.25 -0.00
-13.50 8.25 -0.00
-13.00 8.25 -0.00
-12.50 8.25 -0.00
-12.00 8.25 -0.00
-11.50 8.25 -0.00
-11.00 8.25 -0.00
-10.50 8.25 -0.00
-10.00 8.25 -0.00
-9.50 8.25 -0.00
-9.00 8.25 -0.00
-8.50 8.25 -0.00
-8.00 8.25 -0.00
-7.50 8.25 -0.00
-7.00 8.25 -0.00
-6.50 8.25 -0.01
-6.00 8.25 -0.01
-5.50 8.25 -0.02
-5.00 8.25 -0.03
-4.50 8.25 -0.05
-4.00 8.25 -0.08
-3.50 8.25 -0.13
-3.00 8.25 -0.18
-2.50 8.25 -0.23
-2.00 8.25 -0.29
-1.50 8.25 -0.33
-1.00 8.25 -0.35
-0.50 8.25 -0.33
0.00 8.25 -0.27
0.50 8.25 -0.33
1.00 8.25 -0.35
1.50 8.25 -0.33
2.00 8.25 -0.29
2.50 8.25 -0.23
3.00 8.25 -0.18
3.50 8.25 -0.13
4.00 8.25 -0.08
4.50 8.25 -0.05
5.00 8.25 -0.03
5.50 8.25 -0.02
6.00 8.25 -0.01
6.50 8.25 -0.01
7.00 8.25 -0.00
7.50 8.25 -0.00
8.00 8.25 -0.00
8.50 8.25 -0.00
9.00 8.25 -0.00
9.50 8.25 -0.00
10.00 8.25 -0.00
10.50 8.25 -0.00
11.00 8.25 -0.00
11.50 8.25 -0.00
12.00 8.25 -0.00
12.50 8.25 -0.00
13.00 8.25 -0.00
13.50 8.25 -0.00
14.00 8.25 -0.00
14.50 8.25 -0.00
15.00 8.25 -0.00


-15.00 8.50 -0.00
-14.50 8.50 -0.00
-14.00 8.50 -0.00
-13.50 8.50 -0.00
-13.00 8.50 -0.00
-12.50 8.50 -0.00
-12.00 8.50 -0.00
-11.50 8.50 -0.00
-11.00 8.50 -0.00
-10.50 8.50 -0.00
-10.00 8.50 -0.00
-9.50 8.50 -0.00
-9.00 8.50 -0.00
-8.50 8.50 -0.00
-8.00 8.50 -0.00
-7.50 8.50 -0.00
-7.00 8.50 -0.00
-6.50 8.50 -0.01
-6.00 8.50 -0.01
-5.50 8.50 -0.02
-5.00 8.50 -0.04
-4.50 8.50 -0.07
-4.00 8.50 -0.10
-3.50 8.50 -0.15
-3.00 8.50 -0.20
-2.50 8.50 -0.26
-2.00 8.50 -0.31
-1.50 8.50 -0.34
-1.00 8.50 -0.34
-0.50 8.50 -0.31
0.00 8.50 -0.23
0.50 8.50 -0.31
1.00 8.50 -0.34
1.50 8.50 -0.34
2.00 8.50 -0.31
2.50 8.50 -0.26
3.00 8.50 -0.20
3.50 8.50 -0.15
4.00 8.50 -0.10
4.50 8.50 -0.07
5.00 8.50 -0.04
5.50 8.50 -0.02
6.00 8.50 -0.01
6.50 8.50 -0.01
7.00 8.50 -0.00
7.50 8.50 -0.00
8.00 8.50 -0.00
8.50 8.50 -0.00
9.00 8.50 -0.00
9.50 8.50 -0.00
10.00 8.50 -0.00
10.50 8.50 -0.00
11.00 8.50 -0.00
11.50 8.50 -0.00
12.00 8.50 -0.00
12.50 8.50 -0.00
13.00 8.50 -0.00
13.50 8.50 -0.00
14.00 8.50 -0.00
14.50 8.50 -0.00
15.00 8.50 -0.00


-15.00 8.75 -0.00
-14.50 8.75 -0.00
-14.00 8.75 -0.00
-13.50 8.75 -0.00
-13.00 8.75 -0.00
-12.50 8.75 -0.00
-12.00 8.75 -0.00
-11.50 8.75 -0.00
-11.00 8.75 -0.00
-10.50 8.75 -0.00
-10.00 8.75 -0.00
-9.50 8.75 -0.00
-9.00 8.75 -0.00
-8.50 8.75 -0.00
-8.00 8.75 -0.00
-7.50 8.75 -0.00
-7.00 8.75 -0.01
-6.50 8.75 -0.01
-6.00 8.75 -0.02
-5.50 8.75 -0.03
-5.00 8.75 -0.05
-4.50 8.75 -0.08
-4.00 8.75 -0.13
-3.50 8.75 -0.18
-3.00 8.75 -0.23
-2.50 8.75 -0.29
-2.00 8.75 -0.33
-1.50 8.75 -0.34
-1.00 8.75 -0.33
-0.50 8.75 -0.27
0.00 8.75 -0.18
0.50 8.75 -0.27
1.00 8.75 -0.33
1.50 8.75 -0.34
2.00 8.75 -0.33
2.50 8.75 -0.29
3.00 8.75 -0.23
3.50 8.75 -0.18
4.00 8.75 -0.13
4.50 8.75 -0.08
5.00 8.75 -0.05
5.50 8.75 -0.03
6.00 8.75 -0.02
6.50 8.75 -0.01
7.00 8.75 -0.01
7.50 8.75 -0.00
8.00 8.75 -0.00
8.50 8.75 -0.00
9.00 8.75 -0.00
9.50 8.75 -0.00
10.00 8.75 -0.00
10.50 8.75 -0.00
11.00 8.75 -0.00
11.50 8.75 -0.00
12.00 8.75 -0.00
12.50 8.75 -0.00
13.00 8.75 -0.00
13.50 8.75 -0.00
14.00 8.75 -0.00
14.50 8.75 -0.00
15.00 8.75 -0.00


-15.00 9.00 -0.00
-14.50 9.00 -0.00
-14.00 9.00 -0.00
-13.50 9.00 -0.00
-13.00 9.00 -0.00
-12.50 9.00 -0.00
-12.00 9.00 -0.00
-11.50 9.00 -0.00
-11.00 9.00 -0.00
-10.50 9.00 -0.00
-10.00 9.00 -0.00
-9.50 9.00 -0.00
-9.00 9.00 -0.00
-8.50 9.00 -0.00
-8.00 9.00 -0.00
-7.50 9.00 -0.00
-7.00 9.00 -0.01
-6.50 9.00 -0.01
-6.00 9.00 -0.02
-5.50 9.00 -0.04
-5.00 9.00 -0.07
-4.50 9.00 -0.10
-4.00 9.00 -0.15
-3.50 9.00 -0.20
-3.00 9.00 -0.26
-2.50 9.00 -0.31
-2.00 9.00 -0.34
-1.50 9.00 -0.34
-1.00 9.00 -0.31
-0.50 9.00 -0.23
0.00 9.00 -0.12
0.50 9.00 -0.23
1.00 9.00 -0.31
1.50 9.00 -0.34
2.00 9.00 -0.34
2.50 9.00 -0.31
3.00 9.00 -0.26
3.50 9.00 -0.20
4.00 9.00 -0.15
4.50 9.00 -0.10
5.00 9.00 -0.07
5.50 9.00 -0.04
6.00 9.00 -0.02
6.50 9.00 -0.01
7.00 9.00 -0.01
7.50 9.00 -0.00
8.00 9.00 -0.00
8.50 9.00 -0.00
9.00 9.00 -0.00
9.50 9.00 -0.00
10.00 9.00 -0.00
10.50 9.00 -0.00
11.00 9.00 -0.00
11.50 9.00 -0.00
12.00 9.00 -0.00
12.50 9.00 -0.00
13.00 9.00 -0.00
13.50 9.00 -0.00
14.00 9.00 -0.00
14.50 9.00 -0.00
15.00 9.00 -0.00


-15.00 9.25 -0.00
-14.50 9.25 -0.00
-14.00 9.25 -0.00
-13.50 9.25 -0.00
-13.00 9.25 -0.00
-12.50 9.25 -0.00
-12.00 9.25 -0.00
-11.50 9.25 -0.00
-11.00 9.25 -0.00
-10.50 9.25 -0.00
-10.00 9.25 -0.00
-9.50 9.25 -0.00
-9.00 9.25 -0.00
-8.50 9.25 -0.00
-8.00 9.25 -0.00
-7.50 9.25 -0.01
-7.00 9.25 -0.01
-6.50 9.25 -0.02
-6.00 9.25 -0.03
-5.50 9.25 -0.05
-5.00 9.25 -0.08
-4.50 9.25 -0.13
-4.00 9.25 -0.18
-3.50 9.25 -0.23
-3.00 9.25 -0.29
-2.50 9.25 -0.33
-2.00 9.25 -0.34
-1.50 9.25 -0.33
-1.00 9.25 -0.27
-0.50 9.25 -0.18
0.00 9.25 -0.06
0.50 9.25 -0.18
1.00 9.25 -0.27
1.50 9.25 -0.33
2.00 9.25 -0.34
2.50 9.25 -0.33
3.00 9.25 -0.29
3.50 9.25 -0.23
4.00 9.25 -0.18
4.50 9.25 -0.13
5.00 9.25 -0.08
5.50 9.25 -0.05
6.00 9.25 -0.03
6.50 9.25 -0.02
7.00 9.25 -0.01
7.50 9.25 -0.01
8.00 9.25 -0.00
8.50 9.25 -0.00
9.00 9.25 -0.00
9.50 9.25 -0.00
10.00 9.25 -0.00
10.50 9.25 -0.00
11.00 9.25 -0.00
11.50 9.25 -0.00
12.00 9.25 -0.00
12.50 9.25 -0.00
13.00 9.25 -0.00
13.50 9.25 -0.00
14.00 9.25 -0.00
14.50 9.25 -0.00
15.00 9.25 -0.00


-15.00 9.50 -0.00
-14.50 9.50 -0.00
-14.00 9.50 -0.00
-13.50 9.50 -0.00
-13.00 9.50 -0.00
-12.50 9.50 -0.00
-12.00 9.50 -0.00
-11.50 9.50 -0.00
-11.00 9.50 -0.00
-10.50 9.50 -0.00
-10.00 9.50 -0.00
-9.50 9.50 -0.00
-9.00 9.50 -0.00
-8.50 9.50 -0.00
-8.00 9.50 -0.00
-7.50 9.50 -0.01
-7.00 9.50 -0.01
-6.50 9.50 -0.02
-6.00 9.50 -0.04
-5.50 9.50 -0.07
-5.00 9.50 -0.10
-4.50 9.50 -0.15
-4.00 9.50 -0.20
-3.50 9.50 -0.26
-3.00 9.50 -0.31
-2.50 9.50 -0.34
-2.00 9.50 -0.34
-1.50 9.50 -0.31
-1.00 9.50 -0.23
-0.50 9.50 -0.12
0.00 9.50 0.00
0.50 9.50 -0.12
1.00 9.50 -0.23
1.50 9.50 -0.31
2.00 9.50 -0.34
2.50 9.50 -0.34
3.00 9.50 -0.31
3.50 9.50 -0.26
4.00 9.50 -0.20
4.50 9.50 -0.15
5.00 9.50 -0.10
5.50 9.50 -0.07
6.00 9.50 -0.04
6.50 9.50 -0.02
7.00 9.50 -0.01
7.50 9.50 -0.01
8.00 9.50 -0.00
8.50 9.50 -0.00
9.00 9.50 -0.00
9.50 9.50 -0.00
10.00 9.50 -0.00
10.50 9.50 -0.00
11.00 9.50 -0.00
11.50 9.50 -0.00
12.00 9.50 -0.00
12.50 9.50 -0.00
13.00 9.50 -0.00
13.50 9.50 -0.00
14.00 9.50 -0.00
14.50 9.50 -0.00
15.00 9.50 -0.00


-15.00 9.75 -0.00
-14.50 9.75 -0.00
-14.00 9.75 -0.00
-13.50 9.75 -0.00
-13.00 9.75 -0.00
-12.50 9.75 -0.00
-12.00 9.75 -0.00
-11.50 9.75 -0.00
-11.00 9.75 -0.00
-10.50 9.75 -0.00
-10.00 9.75 -0.00
-9.50 9.75 -0.00
-9.00 9.75 -0.00
-8.50 9.75 -0.00
-8.00 9.75 -0.01
-7.50 9.75 -0.01
-7.00 9.75 -0.02
-6.50 9.75 -0.03
-6.00 9.75 -0.05
-5.50 9.75 -0.08
-5.00 9.75 -0.13
-4.50 9.75 -0.18
-4.00 9.75 -0.23
-3.50 9.75 -0.29
-3.00 9.75 -0.33
-2.50 9.75 -0.34
-2.00 9.75 -0.33
-1.50 9.75 -0.27
-1.00 9.75 -0.18
-0.50 9.75 -0.06
0.00 9.75 0.06
0.50 9.75 -0.06
1.00 9.75 -0.18
1.50 9.75 -0.27
2.00 9.75 -0.33
2.50 9.75 -0.34
3.00 9.75 -0.33
3.50 9.75 -0.29
4.00 9.75 -0.23
4.50 9.75 -0.18
5.00 9.75 -0.13
5.50 9.75 -0.08
6.00 9.75 -0.05
6.50 9.75 -0.03
7.00 9.75 -0.02
7.50 9.75 -0.01
8.00 9.75 -0.01
8.50 9.75 -0.00
9.00 9.75 -0.00
9.50 9.75 -0.00
10.00 9.75 -0.00
10.50 9.75 -0.00
11.00 9.75 -0.00
11.50 9.75 -0.00
12.00 9.75 -0.00
12.50 9.75 -0.00
13.00 9.75 -0.00
13.50 9.75 -0.00
14.00 9.75 -0.00
14.50 9.75 -0.00
15.00 9.75 -0.00




==> data4.csv <==
a,b
0.0000,1.8047
0.5000,0.8808
1.0000,0.5641
1.5000,0.3956
2.0000,0.2859
2.5000,0.2081
3.0000,0.1486
3.5000,0.1022
4.0000,0.0673
4.5000,0.0424
5.0000,0.0257
5.5000,0.0153
6.0000,0.0091
6.5000,0.0057
7.0000,0.0040
7.5000,0.0032
8.0000,0.0030
8.5000,0.0030
9.0000,0.0032
9.5000,0.0033
10.0000,0.0034
10.5000,0.0035
11.0000,0.0036
11.5000,0.0036
12.0000,0.0037




==> readme.txt <==
pdflatex main.tex

